The TESS Grand Unified Hot Jupiter Survey. III. Thirty More Giant Planets

We present the discovery of 30 transiting giant planets that were initially detected using data from NASA's Transiting Exoplanet Survey Satellite (TESS) mission. These new planets orbit relatively bright ($G \leq 12.5$) FGK host stars with orbital periods between 1.6 and 8.2 days, and have radii between 0.9 and 1.7 Jupiter radii. We performed follow-up ground-based photometry, high angular-resolution imaging, high-resolution spectroscopy and radial velocity monitoring for each of these objects to confirm that they are planets and determine their masses and other system parameters. The planets' masses span more than an order of magnitude ($0.17\,M_J < M_p < 3.3\,M_J$). For two planets, TOI-3593 b and TOI-4961 b, we measured significant non-zero eccentricities of $0.11^{+0.05}_{-0.03}$ and $0.18^{+0.04}_{-0.05}$ respectively, while for the other planets, the data typically provide a 1-$\sigma$ upper bound of 0.15 on the eccentricity. These discoveries represent a major step toward assembling a complete, magnitude-limited sample of transiting hot Jupiters around FGK stars.

==> fit_results.csv <==
toi,fit_ecc,prop,val,lower_err,upper_err
2031,c,Av,0.13,0.09,0.12
2031,c,Period,5.71548654,0.00000075,0.00000076
2031,c,a,0.0660,0.0012,0.0011
2031,c,age,2.0,0.9,1.2
2031,c,ar,11.43,0.13,0.13
2031,c,b,0.336,0.035,0.030
2031,c,delta,0.011010,0.000068,0.000067
2031,c,dilute_LCO-Hal-0m4-Sloang-n20200801,0.0002,0.0019,0.0018
2031,c,distance,276.42,0.98,0.99
2031,c,eep,345,17,24
2031,c,f0_TESSs18-19-TESS-n20191103,0.999933,0.000035,0.000035
2031,c,f0_TESSs24-26-TESS-n20200416,0.999948,0.000027,0.000027
2031,c,f0_CRCAO-KU-B-n20201009,0.99920,0.00027,0.00026
2031,c,f0_CRCAO-KU-I-n20201009,0.99726,0.00021,0.00021
2031,c,f0_TESSs52-53-TESS-n20220519,1.000061,0.000030,0.000030
2031,c,f0_TESSs58-60-TESS-n20221029,1.000074,0.000013,0.000013
2031,c,f0_LCO-McD-0m35-Sloani-n20230706,0.99957,0.00025,0.00025
2031,c,f0_TESSs73-TESS-n20231207,1.000228,0.000047,0.000046
2031,c,f0_TESSs78-79-TESS-n20240503,1.000062,0.000030,0.000029
2031,c,f0_TESSs85-TESS-n20241027,0.999966,0.000046,0.000045
2031,c,f0_Paul-P-Feder-04m-Sloanr-n20200627,1.00118,0.00028,0.00028
2031,c,f0_LCO-Teid-0m4-Sloang-n20200628,0.99644,0.00061,0.00062
2031,c,f0_LCO-Teid-0m4-Sloani-n20200628,0.99515,0.00063,0.00063
2031,c,f0_BYU-12inch-R-n20200715,0.99604,0.00030,0.00030
2031,c,f0_LCO-Hal-0m4-Sloang-n20200801,0.99796,0.00031,0.00031
2031,c,f0_LCO-Hal-0m4-Sloani-n20200801,0.99841,0.00029,0.00029
2031,c,f0_Paul-P-Feder-04m-B-n20200806,0.99049,0.00083,0.00083
2031,c,f0_Paul-P-Feder-04m-Sloanr-n20200806,0.99328,0.00043,0.00043
2031,c,fave,0.772,0.062,0.085
2031,c,feh,-0.24,0.16,0.09
2031,c,gamma_HIRES,-3,13,13
2031,c,ideg,88.32,0.17,0.19
2031,c,initfeh,-0.12,0.10,0.07
2031,c,jitter_HIRES,32,11,23
2031,c,k,81,23,23
2031,c,logg,4.320,0.014,0.014
2031,c,loggp,3.09,0.14,0.11
2031,c,lstar,2.46,0.20,0.31
2031,c,mp,0.80,0.23,0.23
2031,c,mstar,1.174,0.062,0.060
2031,c,rhop,0.49,0.14,0.14
2031,c,rhostar,0.865,0.029,0.031
2031,c,rp,1.267,0.024,0.024
2031,c,rstar,1.241,0.022,0.022
2031,c,t0,2459806.029135,0.000076,0.000076
2031,c,t14,0.16779,0.00042,0.00042
2031,c,tau,0.01781,0.00047,0.00047
2031,c,tcirc,1.58,0.45,0.47
2031,c,teff,6490,130,170
2031,c,teq,1358,28,36
2031,c,u1_B,0.507,0.041,0.041
2031,c,u1_I,0.176,0.046,0.046
2031,c,u1_R,0.260,0.050,0.051
2031,c,u1_Sloang,0.424,0.038,0.038
2031,c,u1_Sloani,0.205,0.029,0.029
2031,c,u1_Sloanr,0.305,0.036,0.036
2031,c,u1_TESS,0.222,0.014,0.014
2031,c,u2_B,0.294,0.038,0.038
2031,c,u2_I,0.290,0.048,0.048
2031,c,u2_R,0.319,0.049,0.049
2031,c,u2_Sloang,0.294,0.036,0.036
2031,c,u2_Sloani,0.299,0.028,0.028
2031,c,u2_Sloanr,0.345,0.035,0.035
2031,c,u2_TESS,0.302,0.018,0.018
2031,c,variance_TESSs18-19-TESS-n20191103,0.000000008,0.000000021,0.000000024
2031,c,variance_TESSs24-26-TESS-n20200416,-0.000000038,0.000000016,0.000000018
2031,c,variance_CRCAO-KU-B-n20201009,0.00000096,0.00000065,0.00000086
2031,c,variance_CRCAO-KU-I-n20201009,0.00000063,0.00000041,0.00000053
2031,c,variance_TESSs52-53-TESS-n20220519,-0.000000099,0.000000063,0.000000065
2031,c,variance_TESSs58-60-TESS-n20221029,-0.000000091,0.000000025,0.000000026
2031,c,variance_LCO-McD-0m35-Sloani-n20230706,0.0000077,0.0000012,0.0000013
2031,c,variance_TESSs73-TESS-n20231207,0.00000003,0.00000010,0.00000010
2031,c,variance_TESSs78-79-TESS-n20240503,-0.000000095,0.000000060,0.000000062
2031,c,variance_TESSs85-TESS-n20241027,-0.000000051,0.000000091,0.000000096
2031,c,variance_Paul-P-Feder-04m-Sloanr-n20200627,0.0000086,0.0000015,0.0000017
2031,c,variance_LCO-Teid-0m4-Sloang-n20200628,0.0000203,0.0000042,0.0000052
2031,c,variance_LCO-Teid-0m4-Sloani-n20200628,0.0000221,0.0000044,0.0000055
2031,c,variance_BYU-12inch-R-n20200715,0.0000112,0.0000014,0.0000017
2031,c,variance_LCO-Hal-0m4-Sloang-n20200801,0.0000097,0.0000015,0.0000018
2031,c,variance_LCO-Hal-0m4-Sloani-n20200801,0.0000074,0.0000012,0.0000014
2031,c,variance_Paul-P-Feder-04m-B-n20200806,0.0000214,0.0000076,0.0000096
2031,c,variance_Paul-P-Feder-04m-Sloanr-n20200806,0.0000070,0.0000021,0.0000027
2031,e,Av,0.12,0.08,0.13
2031,e,Period,5.71548654,0.00000076,0.00000075
2031,e,a,0.0657,0.0016,0.0013
2031,e,age,2.4,1.4,2.1
2031,e,ar,11.34,0.45,0.34
2031,e,b,0.334,0.037,0.031
2031,e,delta,0.011006,0.000072,0.000069
2031,e,dilute_LCO-Hal-0m4-Sloang-n20200801,0.0002,0.0018,0.0018
2031,e,distance,276.43,0.98,0.99
2031,e,e,0.050,0.035,0.065
2031,e,eep,350,24,48
2031,e,elim,nan,0.20,0.08
2031,e,f0_TESSs18-19-TESS-n20191103,0.999933,0.000035,0.000035
2031,e,f0_TESSs24-26-TESS-n20200416,0.999948,0.000028,0.000027
2031,e,f0_CRCAO-KU-B-n20201009,0.99921,0.00026,0.00027
2031,e,f0_CRCAO-KU-I-n20201009,0.99726,0.00021,0.00021
2031,e,f0_TESSs52-53-TESS-n20220519,1.000061,0.000030,0.000030
2031,e,f0_TESSs58-60-TESS-n20221029,1.000073,0.000013,0.000013
2031,e,f0_LCO-McD-0m35-Sloani-n20230706,0.99957,0.00025,0.00024
2031,e,f0_TESSs73-TESS-n20231207,1.000228,0.000047,0.000047
2031,e,f0_TESSs78-79-TESS-n20240503,1.000062,0.000029,0.000029
2031,e,f0_TESSs85-TESS-n20241027,0.999967,0.000046,0.000045
2031,e,f0_Paul-P-Feder-04m-Sloanr-n20200627,1.00118,0.00028,0.00028
2031,e,f0_LCO-Teid-0m4-Sloang-n20200628,0.99644,0.00062,0.00062
2031,e,f0_LCO-Teid-0m4-Sloani-n20200628,0.99515,0.00063,0.00063
2031,e,f0_BYU-12inch-R-n20200715,0.99605,0.00030,0.00030
2031,e,f0_LCO-Hal-0m4-Sloang-n20200801,0.99796,0.00031,0.00031
2031,e,f0_LCO-Hal-0m4-Sloani-n20200801,0.99842,0.00029,0.00028
2031,e,f0_Paul-P-Feder-04m-B-n20200806,0.99048,0.00082,0.00083
2031,e,f0_Paul-P-Feder-04m-Sloanr-n20200806,0.99327,0.00043,0.00043
2031,e,fave,0.774,0.063,0.082
2031,e,feh,-0.25,0.15,0.11
2031,e,gamma_HIRES,-2,14,14
2031,e,ideg,88.29,0.21,0.20
2031,e,initfeh,-0.13,0.11,0.08
2031,e,jitter_HIRES,34,12,23
2031,e,k,80,24,24
2031,e,logg,4.311,0.044,0.032
2031,e,loggp,3.07,0.16,0.12
2031,e,lstar,2.44,0.19,0.31
2031,e,mp,0.77,0.24,0.23
2031,e,mstar,1.158,0.084,0.072
2031,e,rhop,0.46,0.15,0.15
2031,e,rhostar,0.844,0.097,0.078
2031,e,rp,1.274,0.033,0.037
2031,e,rstar,1.248,0.032,0.036
2031,e,t0,2459806.029150,0.000095,0.000099
2031,e,t14,0.16776,0.00043,0.00043
2031,e,tau,0.01778,0.00049,0.00049
2031,e,tcirc,1.37,0.55,0.53
2031,e,teff,6460,150,200
2031,e,teq,1361,28,35
2031,e,u1_B,0.511,0.044,0.044
2031,e,u1_I,0.178,0.047,0.047
2031,e,u1_R,0.261,0.051,0.051
2031,e,u1_Sloang,0.427,0.039,0.039
2031,e,u1_Sloani,0.206,0.030,0.029
2031,e,u1_Sloanr,0.307,0.037,0.036
2031,e,u1_TESS,0.223,0.015,0.015
2031,e,u2_B,0.291,0.039,0.039
2031,e,u2_I,0.289,0.048,0.048
2031,e,u2_R,0.318,0.050,0.049
2031,e,u2_Sloang,0.292,0.036,0.037
2031,e,u2_Sloani,0.298,0.028,0.028
2031,e,u2_Sloanr,0.344,0.035,0.035
2031,e,u2_TESS,0.301,0.018,0.018
2031,e,variance_TESSs18-19-TESS-n20191103,0.000000008,0.000000021,0.000000024
2031,e,variance_TESSs24-26-TESS-n20200416,-0.000000038,0.000000016,0.000000018
2031,e,variance_CRCAO-KU-B-n20201009,0.00000096,0.00000064,0.00000085
2031,e,variance_CRCAO-KU-I-n20201009,0.00000063,0.00000041,0.00000054
2031,e,variance_TESSs52-53-TESS-n20220519,-0.000000098,0.000000062,0.000000065
2031,e,variance_TESSs58-60-TESS-n20221029,-0.000000091,0.000000025,0.000000026
2031,e,variance_LCO-McD-0m35-Sloani-n20230706,0.0000077,0.0000012,0.0000013
2031,e,variance_TESSs73-TESS-n20231207,0.00000002,0.00000010,0.00000010
2031,e,variance_TESSs78-79-TESS-n20240503,-0.000000096,0.000000060,0.000000062
2031,e,variance_TESSs85-TESS-n20241027,-0.000000050,0.000000092,0.000000097
2031,e,variance_Paul-P-Feder-04m-Sloanr-n20200627,0.0000086,0.0000015,0.0000017
2031,e,variance_LCO-Teid-0m4-Sloang-n20200628,0.0000203,0.0000041,0.0000053
2031,e,variance_LCO-Teid-0m4-Sloani-n20200628,0.0000222,0.0000044,0.0000055
2031,e,variance_BYU-12inch-R-n20200715,0.0000112,0.0000014,0.0000017
2031,e,variance_LCO-Hal-0m4-Sloang-n20200801,0.0000097,0.0000015,0.0000018
2031,e,variance_LCO-Hal-0m4-Sloani-n20200801,0.0000073,0.0000013,0.0000015
2031,e,variance_Paul-P-Feder-04m-B-n20200806,0.0000213,0.0000076,0.0000097
2031,e,variance_Paul-P-Feder-04m-Sloanr-n20200806,0.0000070,0.0000021,0.0000027
2169,c,Av,0.248,0.081,0.075
2169,c,Period,8.2148282,0.0000080,0.0000081
2169,c,a,0.0896,0.0015,0.0014
2169,c,age,2.51,0.65,0.78
2169,c,ar,10.57,0.31,0.32
2169,c,b,0.775,0.017,0.015
2169,c,delta,0.00397,0.00010,0.00010
2169,c,dilute_LCO-SSO-1m-Sloanz-n20200830,0.015,0.018,0.018
2169,c,distance,359.8,2.2,2.2
2169,c,eep,379,24,22
2169,c,f0_TESSs26-TESS-n20200609,1.000087,0.000052,0.000053
2169,c,f0_OPM-I-n20200813,0.99832,0.00033,0.00033
2169,c,f0_LCO-Teid-1m0-Sloanz-n20240524,0.99922,0.00011,0.00011
2169,c,f0_TESSs80-TESS-n20240618,0.999878,0.000060,0.000060
2169,c,f0_LCO-SAAO-1m0-Sloanz-n20200813,0.99753,0.00017,0.00017
2169,c,f0_WCO-035m-Sloanr-n20200822,0.99752,0.00020,0.00020
2169,c,f0_LCO-SSO-1m-Sloanz-n20200830,0.99780,0.00013,0.00013
2169,c,f0_LCO-SAAO-1m0-B-n20200915,0.99697,0.00027,0.00027
2169,c,f0_TESSs40-TESS-n20210625,1.000202,0.000052,0.000052
2169,c,f0_TESSs53-TESS-n20220613,1.000489,0.000063,0.000064
2169,c,f0_TESSs54-TESS-n20220709,1.000173,0.000062,0.000062
2169,c,f0_LCO-Teid-1m0-B-n20240524,0.99922,0.00011,0.00011
2169,c,fave,0.786,0.048,0.050
2169,c,feh,0.123,0.073,0.076
2169,c,gamma_NEID1,12938.5,5.4,5.6
2169,c,gamma_NEID2,12938.3,3.9,5.4
2169,c,ideg,85.80,0.21,0.21
2169,c,initfeh,0.217,0.077,0.077
2169,c,jitter_NEID1,0,0,19
2169,c,jitter_NEID2,0,0,12
2169,c,k,82.5,5.3,5.3
2169,c,logg,4.069,0.030,0.030
2169,c,loggp,3.314,0.045,0.044
2169,c,lstar,4.63,0.31,0.32
2169,c,mp,1.037,0.076,0.077
2169,c,mstar,1.420,0.070,0.069
2169,c,rhop,0.92,0.11,0.12
2169,c,rhostar,0.331,0.028,0.031
2169,c,rp,1.116,0.036,0.037
2169,c,rstar,1.820,0.046,0.047
2169,c,t0,2459732.67384,0.00050,0.00050
2169,c,t14,0.1807,0.0018,0.0018
2169,c,tau,0.0249,0.0017,0.0018
2169,c,tcirc,21.1,3.8,4.6
2169,c,teff,6270,130,130
2169,c,teq,1364,21,21
2169,c,u1_B,0.545,0.043,0.043
2169,c,u1_I,0.223,0.052,0.052
2169,c,u1_Sloanr,0.292,0.052,0.052
2169,c,u1_Sloanz,0.190,0.031,0.031
2169,c,u1_TESS,0.230,0.025,0.026
2169,c,u2_B,0.229,0.040,0.040
2169,c,u2_I,0.313,0.050,0.050
2169,c,u2_Sloanr,0.299,0.050,0.050
2169,c,u2_Sloanz,0.310,0.029,0.029
2169,c,u2_TESS,0.301,0.023,0.023
2169,c,variance_TESSs26-TESS-n20200609,-0.000000049,0.000000029,0.000000036
2169,c,variance_OPM-I-n20200813,-0.0000037,0.0000012,0.0000015
2169,c,variance_LCO-Teid-1m0-Sloanz-n20240524,0.00000044,0.00000015,0.00000018
2169,c,variance_TESSs80-TESS-n20240618,0.00000001,0.00000012,0.00000013
2169,c,variance_LCO-SAAO-1m0-Sloanz-n20200813,0.00000232,0.00000039,0.00000047
2169,c,variance_WCO-035m-Sloanr-n20200822,0.00000542,0.00000074,0.00000084
2169,c,variance_LCO-SSO-1m-Sloanz-n20200830,0.00000153,0.00000025,0.00000029
2169,c,variance_LCO-SAAO-1m0-B-n20200915,0.0000105,0.0000013,0.0000015
2169,c,variance_TESSs40-TESS-n20210625,0.00000035,0.00000011,0.00000011
2169,c,variance_TESSs53-TESS-n20220613,-0.00000012,0.00000012,0.00000013
2169,c,variance_TESSs54-TESS-n20220709,-0.00000015,0.00000014,0.00000015
2169,c,variance_LCO-Teid-1m0-B-n20240524,0.00000049,0.00000015,0.00000017
2169,e,Av,0.243,0.081,0.077
2169,e,Period,8.2148281,0.0000080,0.0000081
2169,e,a,0.0894,0.0016,0.0015
2169,e,age,2.60,0.70,0.87
2169,e,ar,10.52,0.36,0.36
2169,e,b,0.771,0.022,0.018
2169,e,delta,0.00396,0.00011,0.00011
2169,e,dilute_LCO-SSO-1m-Sloanz-n20200830,0.015,0.018,0.018
2169,e,distance,359.8,2.2,2.2
2169,e,e,0.029,0.020,0.038
2169,e,eep,382,26,23
2169,e,elim,nan,0.10,0.04
2169,e,f0_TESSs26-TESS-n20200609,1.000087,0.000053,0.000053
2169,e,f0_OPM-I-n20200813,0.99832,0.00033,0.00033
2169,e,f0_LCO-Teid-1m0-Sloanz-n20240524,0.99922,0.00011,0.00011
2169,e,f0_TESSs80-TESS-n20240618,0.999878,0.000060,0.000060
2169,e,f0_LCO-SAAO-1m0-Sloanz-n20200813,0.99753,0.00017,0.00017
2169,e,f0_WCO-035m-Sloanr-n20200822,0.99752,0.00020,0.00020
2169,e,f0_LCO-SSO-1m-Sloanz-n20200830,0.99780,0.00013,0.00013
2169,e,f0_LCO-SAAO-1m0-B-n20200915,0.99697,0.00027,0.00027
2169,e,f0_TESSs40-TESS-n20210625,1.000202,0.000051,0.000052
2169,e,f0_TESSs53-TESS-n20220613,1.000489,0.000064,0.000064
2169,e,f0_TESSs54-TESS-n20220709,1.000172,0.000062,0.000062
2169,e,f0_LCO-Teid-1m0-B-n20240524,0.99922,0.00011,0.00011
2169,e,fave,0.785,0.049,0.051
2169,e,feh,0.123,0.074,0.076
2169,e,gamma_NEID1,12939.8,6.1,6.5
2169,e,gamma_NEID2,12939.1,4.5,5.7
2169,e,ideg,85.75,0.29,0.26
2169,e,initfeh,0.211,0.078,0.079
2169,e,jitter_NEID1,0,0,19
2169,e,jitter_NEID2,0,0,15
2169,e,k,82.3,6.0,5.9
2169,e,logg,4.064,0.036,0.034
2169,e,loggp,3.308,0.050,0.048
2169,e,lstar,4.61,0.31,0.32
2169,e,mp,1.028,0.086,0.086
2169,e,mstar,1.413,0.076,0.072
2169,e,rhop,0.91,0.12,0.13
2169,e,rhostar,0.326,0.033,0.035
2169,e,rp,1.119,0.038,0.038
2169,e,rstar,1.827,0.050,0.052
2169,e,t0,2459732.67386,0.00053,0.00053
2169,e,t14,0.1804,0.0020,0.0020
2169,e,tau,0.0246,0.0021,0.0021
2169,e,tcirc,20.1,4.1,4.8
2169,e,teff,6260,140,140
2169,e,teq,1364,22,22
2169,e,u1_B,0.549,0.044,0.045
2169,e,u1_I,0.225,0.052,0.052
2169,e,u1_Sloanr,0.294,0.052,0.052
2169,e,u1_Sloanz,0.192,0.031,0.032
2169,e,u1_TESS,0.232,0.025,0.026
2169,e,u2_B,0.227,0.041,0.040
2169,e,u2_I,0.312,0.050,0.050
2169,e,u2_Sloanr,0.298,0.050,0.050
2169,e,u2_Sloanz,0.310,0.029,0.029
2169,e,u2_TESS,0.301,0.023,0.023
2169,e,variance_TESSs26-TESS-n20200609,-0.000000049,0.000000029,0.000000036
2169,e,variance_OPM-I-n20200813,-0.0000037,0.0000012,0.0000015
2169,e,variance_LCO-Teid-1m0-Sloanz-n20240524,0.00000044,0.00000015,0.00000018
2169,e,variance_TESSs80-TESS-n20240618,0.00000001,0.00000012,0.00000013
2169,e,variance_LCO-SAAO-1m0-Sloanz-n20200813,0.00000233,0.00000040,0.00000047
2169,e,variance_WCO-035m-Sloanr-n20200822,0.00000543,0.00000074,0.00000084
2169,e,variance_LCO-SSO-1m-Sloanz-n20200830,0.00000153,0.00000025,0.00000029
2169,e,variance_LCO-SAAO-1m0-B-n20200915,0.0000105,0.0000013,0.0000015
2169,e,variance_TESSs40-TESS-n20210625,0.00000035,0.00000011,0.00000011
2169,e,variance_TESSs53-TESS-n20220613,-0.00000012,0.00000012,0.00000013
2169,e,variance_TESSs54-TESS-n20220709,-0.00000015,0.00000014,0.00000015
2169,e,variance_LCO-Teid-1m0-B-n20240524,0.00000049,0.00000015,0.00000017
2346,c,Av,0.28,0.14,0.14
2346,c,Period,3.3312029,0.0000024,0.0000024
2346,c,a,0.04730,0.00094,0.00086
2346,c,age,1.9,0.9,1.3
2346,c,ar,7.40,0.15,0.07
2346,c,b,0.13,0.09,0.11
2346,c,delta,0.01147,0.00047,0.00047
2346,c,dilute_LCO-TEID-04m-Sloang-n20221021,0.085,0.039,0.037
2346,c,distance,436.5,3.0,3.1
2346,c,eep,346,17,31
2346,c,f0_TESSs6-TESS-n20181215,1.000021,0.000075,0.000075
2346,c,f0_TESSs33-TESS-n20201218,1.000110,0.000065,0.000065
2346,c,f0_PEST-R-n20211208,0.99621,0.00039,0.00039
2346,c,f0_LCO-TEID-04m-Sloang-n20221021,0.99801,0.00046,0.00046
2346,c,f0_SUTO-Otivar-0m3-B-n20221109,0.98033,0.00077,0.00077
2346,c,fave,1.85,0.18,0.22
2346,c,feh,-0.030,0.056,0.048
2346,c,gamma_HIRES,5,18,18
2346,c,ideg,89.01,0.92,0.69
2346,c,initfeh,0.081,0.050,0.046
2346,c,jitter_HIRES,47,15,28
2346,c,k,144,25,25
2346,c,logg,4.265,0.022,0.014
2346,c,loggp,3.173,0.086,0.074
2346,c,lstar,3.03,0.35,0.43
2346,c,mp,1.24,0.22,0.22
2346,c,mstar,1.271,0.074,0.070
2346,c,rhop,0.52,0.10,0.10
2346,c,rhostar,0.689,0.041,0.020
2346,c,rp,1.438,0.041,0.043
2346,c,rstar,1.380,0.026,0.027
2346,c,slope,2.06,0.61,0.61
2346,c,t0,2459040.83958,0.00029,0.00029
2346,c,t14,0.1582,0.0010,0.0011
2346,c,tau,0.01568,0.00045,0.00073
2346,c,tcirc,0.133,0.029,0.031
2346,c,teff,6480,180,200
2346,c,teq,1689,42,47
2346,c,u1_B,0.492,0.058,0.058
2346,c,u1_R,0.255,0.051,0.051
2346,c,u1_Sloang,0.452,0.051,0.051
2346,c,u1_TESS,0.240,0.031,0.031
2346,c,u2_B,0.262,0.054,0.054
2346,c,u2_R,0.314,0.049,0.049
2346,c,u2_Sloang,0.297,0.050,0.050
2346,c,u2_TESS,0.316,0.034,0.034
2346,c,variance_TESSs6-TESS-n20181215,0.000000118,0.000000063,0.000000076
2346,c,variance_TESSs33-TESS-n20201218,0.00000025,0.00000010,0.00000010
2346,c,variance_PEST-R-n20211208,0.0000115,0.0000020,0.0000023
2346,c,variance_LCO-TEID-04m-Sloang-n20221021,0.0000060,0.0000015,0.0000017
2346,c,variance_SUTO-Otivar-0m3-B-n20221109,0.0000304,0.0000057,0.0000070
2346,e,Av,0.30,0.15,0.16
2346,e,Period,3.3312029,0.0000024,0.0000024
2346,e,a,0.0474,0.0012,0.0010
2346,e,age,1.8,1.2,1.9
2346,e,ar,7.42,0.29,0.27
2346,e,b,0.14,0.10,0.13
2346,e,delta,0.01150,0.00047,0.00048
2346,e,dilute_LCO-TEID-04m-Sloang-n20221021,0.086,0.039,0.036
2346,e,distance,436.5,3.0,3.1
2346,e,e,0.056,0.040,0.075
2346,e,eep,343,31,45
2346,e,elim,nan,0.23,0.09
2346,e,f0_TESSs6-TESS-n20181215,1.000021,0.000076,0.000075
2346,e,f0_TESSs33-TESS-n20201218,1.000111,0.000065,0.000065
2346,e,f0_PEST-R-n20211208,0.99621,0.00039,0.00039
2346,e,f0_LCO-TEID-04m-Sloang-n20221021,0.99800,0.00046,0.00046
2346,e,f0_SUTO-Otivar-0m3-B-n20221109,0.98033,0.00077,0.00077
2346,e,fave,1.84,0.18,0.23
2346,e,feh,-0.030,0.057,0.049
2346,e,gamma_HIRES,4,20,19
2346,e,ideg,88.88,0.97,0.77
2346,e,initfeh,0.071,0.055,0.049
2346,e,jitter_HIRES,51,17,31
2346,e,k,144,27,27
2346,e,logg,4.269,0.043,0.037
2346,e,loggp,3.173,0.098,0.085
2346,e,lstar,3.05,0.38,0.47
2346,e,mp,1.23,0.24,0.24
2346,e,mstar,1.280,0.095,0.080
2346,e,rhop,0.52,0.11,0.12
2346,e,rhostar,0.694,0.077,0.078
2346,e,rp,1.433,0.048,0.050
2346,e,rstar,1.374,0.038,0.039
2346,e,slope,1.97,0.75,0.75
2346,e,t0,2459044.17079,0.00029,0.00029
2346,e,t14,0.1583,0.0010,0.0011
2346,e,tau,0.01576,0.00050,0.00093
2346,e,tcirc,0.123,0.039,0.040
2346,e,teff,6510,240,260
2346,e,teq,1692,43,50
2346,e,u1_B,0.488,0.063,0.063
2346,e,u1_R,0.253,0.052,0.052
2346,e,u1_Sloang,0.449,0.054,0.055
2346,e,u1_TESS,0.238,0.033,0.033
2346,e,u2_B,0.265,0.056,0.057
2346,e,u2_R,0.314,0.050,0.050
2346,e,u2_Sloang,0.299,0.052,0.052
2346,e,u2_TESS,0.317,0.034,0.035
2346,e,variance_TESSs6-TESS-n20181215,0.000000117,0.000000063,0.000000076
2346,e,variance_TESSs33-TESS-n20201218,0.00000025,0.00000010,0.00000010
2346,e,variance_PEST-R-n20211208,0.0000115,0.0000020,0.0000023
2346,e,variance_LCO-TEID-04m-Sloang-n20221021,0.0000060,0.0000015,0.0000017
2346,e,variance_SUTO-Otivar-0m3-B-n20221109,0.0000304,0.0000057,0.0000070
2382,c,Av,0.040,0.025,0.019
2382,c,Period,4.6612061,0.0000032,0.0000032
2382,c,a,0.0590,0.0010,0.0010
2382,c,age,3.1,1.3,1.6
2382,c,ar,8.95,0.31,0.30
2382,c,b,0.918,0.009,0.011
2382,c,delta,0.00628,0.00031,0.00057
2382,c,dilute_LCO-SAAO-1m0-Sloang-n20210710,0.000000,0.000080,0.000080
2382,c,distance,424.3,2.9,2.9
2382,c,eep,371,31,35
2382,c,f0_TESSs2-TESS-n20180823,1.000050,0.000083,0.000082
2382,c,f0_NGTS-NGTS-n20191113,1.000598,0.000081,0.000080
2382,c,f0_TESSs29-TESS-n20200826,1.000103,0.000094,0.000094
2382,c,f0_LCO-SAAO-1m0-Sloang-n20210710,0.99843,0.00012,0.00012
2382,c,f0_LCO-SAAO-1m0-Sloani-n20210710,0.99779,0.00013,0.00013
2382,c,f0_TESSs69-TESS-n20230825,0.999884,0.000084,0.000083
2382,c,fave,0.938,0.037,0.041
2382,c,feh,0.249,0.074,0.073
2382,c,gamma_CHIRON,-5455,20,20
2382,c,ideg,84.11,0.28,0.24
2382,c,initfeh,0.287,0.063,0.064
2382,c,jitter_CHIRON,53,18,21
2382,c,k,76,26,25
2382,c,logg,4.235,0.036,0.033
2382,c,loggp,3.17,0.19,0.14
2382,c,lstar,2.397,0.069,0.070
2382,c,mp,0.74,0.25,0.25
2382,c,mstar,1.260,0.065,0.064
2382,c,rhop,0.68,0.26,0.28
2382,c,rhostar,0.624,0.062,0.064
2382,c,rp,1.093,0.051,0.076
2382,c,rstar,1.417,0.038,0.041
2382,c,t0,2459215.45850,0.00045,0.00044
2382,c,t14,0.0946,0.0017,0.0018
2382,c,tau,0.0415,0.0072,0.0065
2382,c,tcirc,1.26,0.55,0.67
2382,c,teff,6033,83,81
2382,c,teq,1426,14,15
2382,c,u1_NGTS,0.380,0.044,0.043
2382,c,u1_Sloang,0.536,0.049,0.049
2382,c,u1_Sloani,0.283,0.048,0.048
2382,c,u1_TESS,0.267,0.030,0.030
2382,c,u2_NGTS,0.294,0.046,0.046
2382,c,u2_Sloang,0.228,0.049,0.049
2382,c,u2_Sloani,0.305,0.048,0.048
2382,c,u2_TESS,0.290,0.029,0.028
2382,c,variance_TESSs2-TESS-n20180823,-0.000000020,0.000000057,0.000000075
2382,c,variance_NGTS-NGTS-n20191113,0.00002404,0.00000065,0.00000066
2382,c,variance_TESSs29-TESS-n20200826,0.00000019,0.00000013,0.00000015
2382,c,variance_LCO-SAAO-1m0-Sloang-n20210710,0.00000035,0.00000021,0.00000025
2382,c,variance_LCO-SAAO-1m0-Sloani-n20210710,0.00000043,0.00000025,0.00000029
2382,c,variance_TESSs69-TESS-n20230825,-0.00000061,0.00000023,0.00000025
2382,e,Av,0.038,0.025,0.020
2382,e,Period,4.6612059,0.0000032,0.0000032
2382,e,a,0.0585,0.0014,0.0011
2382,e,age,4.1,1.6,2.1
2382,e,ar,8.67,0.36,0.37
2382,e,b,0.908,0.011,0.012
2382,e,delta,0.00602,0.00025,0.00037
2382,e,dilute_LCO-SAAO-1m0-Sloang-n20210710,-0.000001,0.000080,0.000080
2382,e,distance,424.6,2.9,2.9
2382,e,e,0.13,0.08,0.11
2382,e,eep,397,45,33
2382,e,elim,nan,0.35,0.18
2382,e,f0_TESSs2-TESS-n20180823,1.000046,0.000081,0.000081
2382,e,f0_NGTS-NGTS-n20191113,1.000591,0.000081,0.000080
2382,e,f0_TESSs29-TESS-n20200826,1.000097,0.000094,0.000093
2382,e,f0_LCO-SAAO-1m0-Sloang-n20210710,0.99843,0.00012,0.00012
2382,e,f0_LCO-SAAO-1m0-Sloani-n20210710,0.99778,0.00013,0.00013
2382,e,f0_TESSs69-TESS-n20230825,0.999878,0.000083,0.000083
2382,e,fave,0.935,0.048,0.048
2382,e,feh,0.241,0.075,0.073
2382,e,gamma_CHIRON,-5452,21,21
2382,e,ideg,83.41,0.76,0.61
2382,e,initfeh,0.275,0.065,0.066
2382,e,jitter_CHIRON,57,18,22
2382,e,k,73,28,27
2382,e,logg,4.203,0.044,0.041
2382,e,loggp,3.15,0.20,0.15
2382,e,lstar,2.407,0.069,0.071
2382,e,mp,0.69,0.26,0.26
2382,e,mstar,1.228,0.087,0.068
2382,e,rhop,0.63,0.25,0.27
2382,e,rhostar,0.566,0.068,0.075
2382,e,rp,1.097,0.045,0.053
2382,e,rstar,1.449,0.046,0.048
2382,e,t0,2459210.7972,0.0012,0.0010
2382,e,t14,0.0925,0.0023,0.0024
2382,e,tau,0.033,0.005,0.012
2382,e,tcirc,0.84,0.48,0.61
2382,e,teff,5971,94,94
2382,e,teq,1433,16,19
2382,e,u1_NGTS,0.392,0.046,0.046
2382,e,u1_Sloang,0.550,0.051,0.050
2382,e,u1_Sloani,0.293,0.048,0.048
2382,e,u1_TESS,0.275,0.030,0.031
2382,e,u2_NGTS,0.291,0.046,0.046
2382,e,u2_Sloang,0.222,0.050,0.050
2382,e,u2_Sloani,0.302,0.048,0.048
2382,e,u2_TESS,0.287,0.029,0.028
2382,e,variance_TESSs2-TESS-n20180823,-0.000000024,0.000000057,0.000000074
2382,e,variance_NGTS-NGTS-n20191113,0.00002404,0.00000065,0.00000065
2382,e,variance_TESSs29-TESS-n20200826,0.00000019,0.00000013,0.00000015
2382,e,variance_LCO-SAAO-1m0-Sloang-n20210710,0.00000035,0.00000022,0.00000025
2382,e,variance_LCO-SAAO-1m0-Sloani-n20210710,0.00000043,0.00000025,0.00000029
2382,e,variance_TESSs69-TESS-n20230825,-0.00000062,0.00000023,0.00000024
2876,c,Av,0.18,0.10,0.12
2876,c,Period,6.2996431,0.0000070,0.0000070
2876,c,a,0.0654,0.0011,0.0009
2876,c,age,3.8,2.7,4.6
2876,c,ar,16.10,0.44,0.42
2876,c,b,0.806,0.014,0.014
2876,c,delta,0.01025,0.00032,0.00034
2876,c,dilute_TESSs34-TESS-n20210114,0.001,0.017,0.017
2876,c,distance,221.26,0.54,0.54
2876,c,eep,335,37,27
2876,c,f0_TESSs7-TESS-n20190108,1.000126,0.000060,0.000060
2876,c,f0_TESSs33-TESS-n20201218,1.000085,0.000057,0.000057
2876,c,f0_TESSs34-TESS-n20210114,0.999852,0.000063,0.000063
2876,c,f0_PEST-R-n20220102,0.99733,0.00022,0.00022
2876,c,f0_Hwd-Sloang-n20221202,0.99738,0.00035,0.00035
2876,c,fave,0.169,0.010,0.013
2876,c,feh,0.353,0.076,0.073
2876,c,gamma_PFS,-15.1,4.2,4.3
2876,c,ideg,87.13,0.13,0.12
2876,c,initfeh,0.318,0.075,0.071
2876,c,jitter_PFS,7.1,3.4,7.7
2876,c,k,19.5,5.9,5.9
2876,c,logg,4.529,0.029,0.025
2876,c,loggp,2.76,0.15,0.12
2876,c,lstar,0.529,0.034,0.044
2876,c,mp,0.170,0.052,0.052
2876,c,mstar,0.939,0.045,0.041
2876,c,rhop,0.33,0.10,0.11
2876,c,rhostar,1.99,0.16,0.16
2876,c,rp,0.860,0.028,0.030
2876,c,rstar,0.873,0.020,0.021
2876,c,t0,2459109.77217,0.00044,0.00044
2876,c,t14,0.0937,0.0013,0.0014
2876,c,tau,0.0220,0.0015,0.0017
2876,c,tcirc,3.0,1.0,1.2
2876,c,teff,5271,96,110
2876,c,teq,929,15,17
2876,c,u1_R,0.515,0.054,0.053
2876,c,u1_Sloang,0.746,0.058,0.057
2876,c,u1_TESS,0.396,0.034,0.033
2876,c,u2_R,0.226,0.051,0.051
2876,c,u2_Sloang,0.076,0.055,0.056
2876,c,u2_TESS,0.221,0.031,0.031
2876,c,variance_TESSs7-TESS-n20190108,0.000000226,0.000000072,0.000000082
2876,c,variance_TESSs33-TESS-n20201218,-0.00000015,0.00000012,0.00000013
2876,c,variance_TESSs34-TESS-n20210114,-0.00000010,0.00000012,0.00000013
2876,c,variance_PEST-R-n20220102,0.00000180,0.00000077,0.00000090
2876,c,variance_Hwd-Sloang-n20221202,0.0000008,0.0000012,0.0000015
2876,e,Av,0.18,0.10,0.12
2876,e,Period,6.2996433,0.0000070,0.0000069
2876,e,a,0.0653,0.0011,0.0010
2876,e,age,4.4,3.1,4.9
2876,e,ar,16.01,0.49,0.45
2876,e,b,0.792,0.043,0.025
2876,e,delta,0.01006,0.00049,0.00044
2876,e,dilute_TESSs34-TESS-n20210114,0.001,0.017,0.017
2876,e,distance,221.26,0.54,0.54
2876,e,e,0.09,0.06,0.12
2876,e,eep,339,37,31
2876,e,elim,nan,0.35,0.13
2876,e,f0_TESSs7-TESS-n20190108,1.000125,0.000060,0.000061
2876,e,f0_TESSs33-TESS-n20201218,1.000084,0.000058,0.000058
2876,e,f0_TESSs34-TESS-n20210114,0.999851,0.000063,0.000063
2876,e,f0_PEST-R-n20220102,0.99734,0.00022,0.00022
2876,e,f0_Hwd-Sloang-n20221202,0.99741,0.00035,0.00035
2876,e,fave,0.166,0.012,0.013
2876,e,feh,0.354,0.077,0.073
2876,e,gamma_PFS,-14.1,4.8,5.7
2876,e,ideg,87.05,0.22,0.17
2876,e,initfeh,0.321,0.075,0.071
2876,e,jitter_PFS,9,4,10
2876,e,k,18.6,7.5,6.8
2876,e,logg,4.524,0.032,0.028
2876,e,loggp,2.74,0.19,0.14
2876,e,lstar,0.528,0.034,0.044
2876,e,mp,0.160,0.066,0.060
2876,e,mstar,0.934,0.046,0.043
2876,e,rhop,0.32,0.13,0.13
2876,e,rhostar,1.96,0.17,0.17
2876,e,rp,0.855,0.030,0.031
2876,e,rstar,0.877,0.022,0.023
2876,e,t0,2459109.77223,0.00053,0.00052
2876,e,t14,0.0926,0.0026,0.0021
2876,e,tau,0.0205,0.0036,0.0029
2876,e,tcirc,2.5,1.4,1.3
2876,e,teff,5257,99,110
2876,e,teq,929,14,17
2876,e,u1_R,0.518,0.054,0.054
2876,e,u1_Sloang,0.752,0.059,0.057
2876,e,u1_TESS,0.399,0.034,0.034
2876,e,u2_R,0.224,0.052,0.052
2876,e,u2_Sloang,0.075,0.056,0.056
2876,e,u2_TESS,0.221,0.030,0.031
2876,e,variance_TESSs7-TESS-n20190108,0.000000225,0.000000072,0.000000082
2876,e,variance_TESSs33-TESS-n20201218,-0.00000015,0.00000012,0.00000013
2876,e,variance_TESSs34-TESS-n20210114,-0.00000010,0.00000012,0.00000013
2876,e,variance_PEST-R-n20220102,0.00000185,0.00000078,0.00000090
2876,e,variance_Hwd-Sloang-n20221202,0.0000007,0.0000012,0.0000015
2886,c,Av,0.33,0.13,0.12
2886,c,Period,1.60200105,0.00000043,0.00000044
2886,c,a,0.02871,0.00051,0.00044
2886,c,age,1.7,1.1,1.7
2886,c,ar,4.977,0.099,0.070
2886,c,b,0.19,0.11,0.09
2886,c,delta,0.01897,0.00031,0.00032
2886,c,dilute_LCO-HAL-04m-Sloani-n20211027,0.039,0.014,0.014
2886,c,distance,413.7,3.0,3.1
2886,c,eep,338,33,32
2886,c,f0_TESSs7-TESS-n20190108,1.00057,0.00010,0.00010
2886,c,f0_TESSs33-TESS-n20201218,1.000348,0.000098,0.000098
2886,c,f0_TESSs34-TESS-n20210114,0.999815,0.000096,0.000096
2886,c,f0_Brierfield036m-R-n20210921,0.99412,0.00056,0.00055
2886,c,f0_LCO-HAL-04m-Sloani-n20211027,0.99799,0.00036,0.00036
2886,c,f0_ElSauce-B-n20211209,0.99884,0.00022,0.00022
2886,c,f0_TRAPPIST-North-0m6-Sloanz-n20240121,0.99727,0.00021,0.00021
2886,c,fave,3.48,0.31,0.33
2886,c,feh,0.284,0.077,0.073
2886,c,gamma_TRES,120,29,30
2886,c,ideg,87.8,1.1,1.3
2886,c,initfeh,0.270,0.069,0.067
2886,c,jitter_TRES,70,19,18
2886,c,k,212,34,34
2886,c,logg,4.340,0.022,0.015
2886,c,loggp,3.099,0.078,0.067
2886,c,lstar,2.10,0.22,0.23
2886,c,mp,1.40,0.23,0.23
2886,c,mstar,1.229,0.065,0.057
2886,c,rhop,0.377,0.063,0.065
2886,c,rhostar,0.908,0.053,0.039
2886,c,rp,1.663,0.035,0.041
2886,c,rstar,1.241,0.022,0.024
2886,c,slope,-0.20,0.13,0.13
2886,c,t0,2459311.01449,0.00014,0.00014
2886,c,t14,0.11602,0.00060,0.00070
2886,c,tau,0.01467,0.00049,0.00073
2886,c,tcirc,0.00295,0.00055,0.00058
2886,c,teff,6240,150,150
2886,c,teq,1978,46,45
2886,c,u1_B,0.565,0.047,0.047
2886,c,u1_R,0.296,0.050,0.050
2886,c,u1_Sloani,0.269,0.047,0.047
2886,c,u1_Sloanz,0.213,0.041,0.041
2886,c,u1_TESS,0.239,0.026,0.027
2886,c,u2_B,0.219,0.054,0.053
2886,c,u2_R,0.312,0.050,0.050
2886,c,u2_Sloani,0.319,0.048,0.048
2886,c,u2_Sloanz,0.319,0.046,0.046
2886,c,u2_TESS,0.294,0.029,0.029
2886,c,variance_TESSs7-TESS-n20190108,0.00000036,0.00000018,0.00000020
2886,c,variance_TESSs33-TESS-n20201218,-0.00000067,0.00000029,0.00000031
2886,c,variance_TESSs34-TESS-n20210114,-0.00000010,0.00000029,0.00000031
2886,c,variance_Brierfield036m-R-n20210921,0.0000192,0.0000037,0.0000045
2886,c,variance_LCO-HAL-04m-Sloani-n20211027,0.0000073,0.0000014,0.0000017
2886,c,variance_ElSauce-B-n20211209,-0.00000038,0.00000046,0.00000056
2886,c,variance_TRAPPIST-North-0m6-Sloanz-n20240121,0.00000341,0.00000057,0.00000064
2886,e,Av,0.36,0.12,0.11
2886,e,Period,1.60200106,0.00000043,0.00000043
2886,e,a,0.02886,0.00044,0.00035
2886,e,age,0.9,0.6,1.4
2886,e,ar,5.10,0.14,0.14
2886,e,b,0.28,0.12,0.08
2886,e,delta,0.01918,0.00037,0.00038
2886,e,dilute_LCO-HAL-04m-Sloani-n20211027,0.041,0.014,0.014
2886,e,distance,413.2,3.0,3.0
2886,e,e,0.088,0.048,0.044
2886,e,eep,317,42,31
2886,e,elim,nan,0.16,0.11
2886,e,f0_TESSs7-TESS-n20190108,1.00057,0.00010,0.00010
2886,e,f0_TESSs33-TESS-n20201218,1.000355,0.000097,0.000098
2886,e,f0_TESSs34-TESS-n20210114,0.999822,0.000097,0.000097
2886,e,f0_Brierfield036m-R-n20210921,0.99414,0.00055,0.00056
2886,e,f0_LCO-HAL-04m-Sloani-n20211027,0.99801,0.00036,0.00035
2886,e,f0_ElSauce-B-n20211209,0.99882,0.00023,0.00023
2886,e,f0_TRAPPIST-North-0m6-Sloanz-n20240121,0.99731,0.00021,0.00021
2886,e,fave,3.46,0.31,0.32
2886,e,feh,0.279,0.077,0.074
2886,e,gamma_TRES,114,27,27
2886,e,ideg,87.0,0.8,1.3
2886,e,initfeh,0.252,0.072,0.071
2886,e,jitter_TRES,60,21,23
2886,e,k,239,37,36
2886,e,logg,4.364,0.028,0.024
2886,e,loggp,3.165,0.080,0.070
2886,e,lstar,2.13,0.21,0.22
2886,e,mp,1.59,0.25,0.25
2886,e,mstar,1.248,0.056,0.046
2886,e,rhop,0.446,0.080,0.085
2886,e,rhostar,0.975,0.079,0.081
2886,e,rp,1.640,0.045,0.046
2886,e,rstar,1.217,0.032,0.033
2886,e,slope,-0.14,0.12,0.12
2886,e,t0,2459298.19854,0.00015,0.00015
2886,e,t14,0.11658,0.00082,0.00090
2886,e,tau,0.0154,0.0009,0.0010
2886,e,tcirc,0.00324,0.00064,0.00068
2886,e,teff,6330,170,160
2886,e,teq,1981,46,45
2886,e,u1_B,0.550,0.049,0.050
2886,e,u1_R,0.285,0.051,0.051
2886,e,u1_Sloani,0.256,0.049,0.049
2886,e,u1_Sloanz,0.201,0.043,0.043
2886,e,u1_TESS,0.227,0.029,0.029
2886,e,u2_B,0.236,0.055,0.054
2886,e,u2_R,0.315,0.050,0.049
2886,e,u2_Sloani,0.322,0.048,0.049
2886,e,u2_Sloanz,0.319,0.046,0.047
2886,e,u2_TESS,0.297,0.029,0.029
2886,e,variance_TESSs7-TESS-n20190108,0.00000036,0.00000018,0.00000020
2886,e,variance_TESSs33-TESS-n20201218,-0.00000067,0.00000029,0.00000031
2886,e,variance_TESSs34-TESS-n20210114,-0.00000012,0.00000029,0.00000031
2886,e,variance_Brierfield036m-R-n20210921,0.0000191,0.0000037,0.0000045
2886,e,variance_LCO-HAL-04m-Sloani-n20211027,0.0000073,0.0000014,0.0000017
2886,e,variance_ElSauce-B-n20211209,-0.00000039,0.00000045,0.00000056
2886,e,variance_TRAPPIST-North-0m6-Sloanz-n20240121,0.00000344,0.00000058,0.00000064
2986,c,Av,0.043,0.027,0.024
2986,c,Period,3.2783662,0.0000043,0.0000044
2986,c,a,0.04489,0.00088,0.00096
2986,c,age,6.3,1.7,2.0
2986,c,ar,6.65,0.17,0.10
2986,c,b,0.14,0.10,0.13
2986,c,delta,0.003415,0.000095,0.000096
2986,c,dilute_TESSs36-TESS-n20210308,0.0028,0.0092,0.0092
2986,c,distance,554.4,5.2,5.3
2986,c,eep,430,22,11
2986,c,f0_TESSs9-TESS-n20190302,1.000118,0.000081,0.000082
2986,c,f0_TESSs36-TESS-n20210308,1.000126,0.000087,0.000087
2986,c,f0_KeplerCam-Sloani-n20220212,0.99641,0.00017,0.00017
2986,c,f0_TESSs62-TESS-n20230214,1.000278,0.000077,0.000077
2986,c,fave,1.573,0.068,0.072
2986,c,feh,0.095,0.061,0.067
2986,c,gamma_NEID1,5329.1,5.8,5.0
2986,c,gamma_NEID2,5314.8,9.6,9.6
2986,c,ideg,88.8,1.2,0.9
2986,c,initfeh,0.152,0.055,0.059
2986,c,jitter_NEID1,8,8,12
2986,c,jitter_NEID2,20,9,16
2986,c,k,38,11,8
2986,c,logg,4.165,0.028,0.018
2986,c,loggp,3.04,0.14,0.09
2986,c,lstar,2.332,0.075,0.077
2986,c,mp,0.304,0.086,0.067
2986,c,mstar,1.122,0.064,0.074
2986,c,rhop,0.66,0.19,0.16
2986,c,rhostar,0.517,0.038,0.023
2986,c,rp,0.829,0.021,0.023
2986,c,rstar,1.458,0.031,0.033
2986,c,t0,2459537.62548,0.00071,0.00072
2986,c,t14,0.1649,0.0016,0.0017
2986,c,tau,0.00937,0.00025,0.00056
2986,c,tcirc,0.43,0.13,0.12
2986,c,teff,5906,69,66
2986,c,teq,1622,18,18
2986,c,u1_Sloani,0.311,0.050,0.050
2986,c,u1_TESS,0.275,0.030,0.030
2986,c,u2_Sloani,0.308,0.050,0.050
2986,c,u2_TESS,0.282,0.029,0.029
2986,c,variance_TESSs9-TESS-n20190302,-0.00000001,0.00000009,0.00000010
2986,c,variance_TESSs36-TESS-n20210308,-0.00000007,0.00000018,0.00000020
2986,c,variance_KeplerCam-Sloani-n20220212,0.00001278,0.00000089,0.00000095
2986,c,variance_TESSs62-TESS-n20230214,-0.00000126,0.00000033,0.00000034
2986,e,Av,0.044,0.028,0.023
2986,e,Period,3.2783662,0.0000044,0.0000045
2986,e,a,0.0451,0.0010,0.0010
2986,e,age,5.7,1.8,2.5
2986,e,ar,6.70,0.25,0.26
2986,e,b,0.19,0.13,0.17
2986,e,delta,0.00343,0.00010,0.00011
2986,e,dilute_TESSs36-TESS-n20210308,0.0027,0.0092,0.0092
2986,e,distance,554.0,5.3,5.4
2986,e,e,0.095,0.066,0.087
2986,e,eep,424,30,17
2986,e,elim,nan,0.25,0.14
2986,e,f0_TESSs9-TESS-n20190302,1.000119,0.000082,0.000082
2986,e,f0_TESSs36-TESS-n20210308,1.000127,0.000087,0.000087
2986,e,f0_KeplerCam-Sloani-n20220212,0.99641,0.00017,0.00017
2986,e,f0_TESSs62-TESS-n20230214,1.000279,0.000077,0.000076
2986,e,fave,1.534,0.087,0.087
2986,e,feh,0.098,0.062,0.068
2986,e,gamma_NEID1,5332.0,6.9,8.1
2986,e,gamma_NEID2,5315.5,7.3,6.5
2986,e,ideg,88.4,1.4,1.1
2986,e,initfeh,0.157,0.057,0.060
2986,e,jitter_NEID1,11,11,14
2986,e,jitter_NEID2,12,13,15
2986,e,k,38.7,9.8,8.6
2986,e,logg,4.173,0.041,0.039
2986,e,loggp,3.05,0.13,0.10
2986,e,lstar,2.327,0.076,0.077
2986,e,mp,0.306,0.080,0.070
2986,e,mstar,1.138,0.077,0.079
2986,e,rhop,0.67,0.19,0.18
2986,e,rhostar,0.529,0.057,0.063
2986,e,rp,0.825,0.027,0.028
2986,e,rstar,1.448,0.042,0.043
2986,e,t0,2459534.34721,0.00073,0.00076
2986,e,t14,0.1653,0.0018,0.0019
2986,e,tau,0.0095,0.0004,0.0011
2986,e,tcirc,0.38,0.15,0.15
2986,e,teff,5925,85,86
2986,e,teq,1618,20,21
2986,e,u1_Sloani,0.307,0.051,0.051
2986,e,u1_TESS,0.273,0.030,0.031
2986,e,u2_Sloani,0.309,0.050,0.050
2986,e,u2_TESS,0.284,0.029,0.029
2986,e,variance_TESSs9-TESS-n20190302,-0.00000001,0.00000009,0.00000010
2986,e,variance_TESSs36-TESS-n20210308,-0.00000006,0.00000018,0.00000020
2986,e,variance_KeplerCam-Sloani-n20220212,0.00001278,0.00000089,0.00000095
2986,e,variance_TESSs62-TESS-n20230214,-0.00000126,0.00000032,0.00000034
2992,c,Av,0.167,0.073,0.045
2992,c,Period,3.0078120,0.0000019,0.0000019
2992,c,a,0.0434,0.0013,0.0009
2992,c,age,4.6,1.4,2.5
2992,c,ar,6.03,0.25,0.25
2992,c,b,0.41,0.10,0.08
2992,c,delta,0.00666,0.00013,0.00013
2992,c,dilute_TESSs36-TESS-n20210308,-0.0001,0.0012,0.0012
2992,c,distance,554.5,4.1,4.2
2992,c,eep,413,30,31
2992,c,f0_TESSs9-TESS-n20190301,0.999929,0.000070,0.000070
2992,c,f0_TESSs36-TESS-n20210308,1.000029,0.000071,0.000072
2992,c,f0_ElSauce-R-n20230116,0.99897,0.00018,0.00018
2992,c,f0_TESSs63-TESS-n20230310,0.999749,0.000045,0.000045
2992,c,fave,2.02,0.11,0.12
2992,c,feh,0.084,0.060,0.068
2992,c,gamma_CHIRON,140,34,35
2992,c,ideg,86.1,0.9,1.1
2992,c,initfeh,0.149,0.058,0.065
2992,c,jitter_CHIRON,61,33,26
2992,c,k,414,45,43
2992,c,logg,4.139,0.047,0.042
2992,c,loggp,3.738,0.065,0.061
2992,c,lstar,2.79,0.15,0.12
2992,c,mp,3.33,0.39,0.39
2992,c,mstar,1.21,0.10,0.07
2992,c,rhop,2.23,0.35,0.40
2992,c,rhostar,0.457,0.054,0.059
2992,c,rp,1.227,0.045,0.045
2992,c,rstar,1.545,0.047,0.046
2992,c,t0,2459503.55851,0.00038,0.00037
2992,c,t14,0.1600,0.0015,0.0016
2992,c,tau,0.0144,0.0013,0.0014
2992,c,tcirc,0.48,0.11,0.14
2992,c,teff,6000,110,100
2992,c,teq,1726,24,25
2992,c,u1_R,0.313,0.050,0.050
2992,c,u1_TESS,0.272,0.028,0.029
2992,c,u2_R,0.286,0.049,0.048
2992,c,u2_TESS,0.296,0.029,0.029
2992,c,variance_TESSs9-TESS-n20190301,0.000000003,0.000000070,0.000000082
2992,c,variance_TESSs36-TESS-n20210308,0.00000006,0.00000013,0.00000014
2992,c,variance_ElSauce-R-n20230116,-0.00001487,0.00000056,0.00000064
2992,c,variance_TESSs63-TESS-n20230310,-0.00000083,0.00000018,0.00000019
2992,e,Av,0.167,0.075,0.045
2992,e,Period,3.0078120,0.0000020,0.0000020
2992,e,a,0.0435,0.0013,0.0009
2992,e,age,4.5,1.4,2.5
2992,e,ar,6.05,0.25,0.24
2992,e,b,0.44,0.15,0.10
2992,e,delta,0.00669,0.00017,0.00018
2992,e,dilute_TESSs36-TESS-n20210308,-0.0001,0.0012,0.0012
2992,e,distance,554.5,4.1,4.2
2992,e,e,0.062,0.042,0.061
2992,e,eep,411,31,32
2992,e,elim,nan,0.17,0.09
2992,e,f0_TESSs9-TESS-n20190301,0.999929,0.000070,0.000071
2992,e,f0_TESSs36-TESS-n20210308,1.000031,0.000071,0.000071
2992,e,f0_ElSauce-R-n20230116,0.99897,0.00018,0.00018
2992,e,f0_TESSs63-TESS-n20230310,0.999749,0.000045,0.000045
2992,e,fave,2.00,0.11,0.12
2992,e,feh,0.083,0.059,0.068
2992,e,gamma_CHIRON,135,36,34
2992,e,ideg,85.9,0.8,1.3
2992,e,initfeh,0.150,0.058,0.064
2992,e,jitter_CHIRON,58,39,28
2992,e,k,411,49,50
2992,e,logg,4.143,0.047,0.041
2992,e,loggp,3.734,0.070,0.066
2992,e,lstar,2.79,0.16,0.12
2992,e,mp,3.30,0.43,0.46
2992,e,mstar,1.21,0.10,0.07
2992,e,rhop,2.21,0.37,0.42
2992,e,rhostar,0.462,0.054,0.058
2992,e,rp,1.227,0.042,0.044
2992,e,rstar,1.542,0.046,0.046
2992,e,t0,2459500.55078,0.00040,0.00041
2992,e,t14,0.1604,0.0019,0.0022
2992,e,tau,0.0149,0.0019,0.0022
2992,e,tcirc,0.44,0.11,0.13
2992,e,teff,6000,110,110
2992,e,teq,1725,24,25
2992,e,u1_R,0.313,0.050,0.049
2992,e,u1_TESS,0.271,0.029,0.029
2992,e,u2_R,0.287,0.049,0.050
2992,e,u2_TESS,0.296,0.029,0.029
2992,e,variance_TESSs9-TESS-n20190301,0.000000002,0.000000069,0.000000084
2992,e,variance_TESSs36-TESS-n20210308,0.00000006,0.00000013,0.00000014
2992,e,variance_ElSauce-R-n20230116,-0.00001486,0.00000056,0.00000065
2992,e,variance_TESSs63-TESS-n20230310,-0.00000083,0.00000018,0.00000019
3135,c,Av,0.29,0.13,0.13
3135,c,Period,3.7065585,0.0000013,0.0000013
3135,c,a,0.04756,0.00073,0.00063
3135,c,age,1.8,1.2,2.1
3135,c,ar,10.38,0.17,0.17
3135,c,b,0.7796,0.0097,0.0092
3135,c,delta,0.01616,0.00037,0.00038
3135,c,dilute_TESSs38-TESS-n20210429,0.059,0.021,0.020
3135,c,distance,219.28,0.56,0.56
3135,c,eep,326,37,21
3135,c,f0_TESSs11-TESS-n20190423,1.00054,0.00015,0.00015
3135,c,f0_TESSs12-TESS-n20190521,1.00003,0.00012,0.00012
3135,c,f0_TESSs38-TESS-n20210429,1.000148,0.000096,0.000096
3135,c,f0_Hwd-R-n20210629,0.99640,0.00024,0.00024
3135,c,f0_Brierfield036m-B-n20220403,0.99723,0.00035,0.00035
3135,c,f0_ElSauce-R-n20220503,0.99609,0.00020,0.00020
3135,c,f0_TESSs65-TESS-n20230504,1.000194,0.000080,0.000080
3135,c,fave,0.632,0.057,0.064
3135,c,feh,0.071,0.070,0.078
3135,c,gamma_CHIRON,-4861,31,35
3135,c,ideg,85.69,0.12,0.12
3135,c,initfeh,0.055,0.069,0.075
3135,c,jitter_CHIRON,45,45,77
3135,c,k,130,34,38
3135,c,logg,4.469,0.018,0.016
3135,c,loggp,3.24,0.13,0.11
3135,c,lstar,1.05,0.10,0.12
3135,c,mp,1.03,0.27,0.30
3135,c,mstar,1.044,0.047,0.042
3135,c,rhop,0.70,0.19,0.21
3135,c,rhostar,1.537,0.075,0.079
3135,c,rp,1.218,0.030,0.030
3135,c,rstar,0.985,0.019,0.019
3135,c,t0,2459595.16441,0.00018,0.00018
3135,c,t14,0.09293,0.00083,0.00086
3135,c,tau,0.0241,0.0011,0.0011
3135,c,tcirc,0.35,0.10,0.12
3135,c,teff,5890,140,150
3135,c,teq,1292,30,31
3135,c,u1_B,0.618,0.060,0.060
3135,c,u1_R,0.331,0.041,0.041
3135,c,u1_TESS,0.304,0.031,0.032
3135,c,u2_B,0.163,0.057,0.056
3135,c,u2_R,0.273,0.037,0.037
3135,c,u2_TESS,0.294,0.027,0.026
3135,c,variance_TESSs11-TESS-n20190423,0.00000084,0.00000024,0.00000029
3135,c,variance_TESSs12-TESS-n20190521,-0.00000016,0.00000015,0.00000018
3135,c,variance_TESSs38-TESS-n20210429,0.00000008,0.00000016,0.00000018
3135,c,variance_Hwd-R-n20210629,0.00000373,0.00000083,0.00000096
3135,c,variance_Brierfield036m-B-n20220403,0.0000055,0.0000014,0.0000018
3135,c,variance_ElSauce-R-n20220503,0.00000974,0.00000088,0.00000095
3135,c,variance_TESSs65-TESS-n20230504,0.00000097,0.00000026,0.00000028
3135,e,Av,0.25,0.14,0.14
3135,e,Period,3.7065585,0.0000012,0.0000013
3135,e,a,0.0470,0.0011,0.0009
3135,e,age,4.0,2.9,4.8
3135,e,ar,10.06,0.42,0.35
3135,e,b,0.772,0.014,0.012
3135,e,delta,0.01609,0.00038,0.00039
3135,e,dilute_TESSs38-TESS-n20210429,0.060,0.021,0.020
3135,e,distance,219.30,0.56,0.57
3135,e,e,0.15,0.10,0.21
3135,e,eep,348,35,47
3135,e,elim,nan,0.44,0.24
3135,e,f0_TESSs11-TESS-n20190423,1.00053,0.00015,0.00015
3135,e,f0_TESSs12-TESS-n20190521,1.00002,0.00012,0.00012
3135,e,f0_TESSs38-TESS-n20210429,1.000144,0.000096,0.000095
3135,e,f0_Hwd-R-n20210629,0.99640,0.00024,0.00024
3135,e,f0_Brierfield036m-B-n20220403,0.99724,0.00036,0.00036
3135,e,f0_ElSauce-R-n20220503,0.99609,0.00020,0.00020
3135,e,f0_TESSs65-TESS-n20230504,1.000190,0.000081,0.000081
3135,e,fave,0.603,0.062,0.067
3135,e,feh,0.064,0.070,0.077
3135,e,gamma_CHIRON,-4848,35,53
3135,e,ideg,85.28,0.53,0.37
3135,e,initfeh,0.069,0.069,0.074
3135,e,jitter_CHIRON,42,42,69
3135,e,k,156,48,160
3135,e,logg,4.437,0.047,0.035
3135,e,loggp,3.29,0.16,0.28
3135,e,lstar,1.02,0.10,0.12
3135,e,mp,1.2,0.4,1.1
3135,e,mstar,1.008,0.072,0.060
3135,e,rhop,0.78,0.25,0.69
3135,e,rhostar,1.40,0.17,0.15
3135,e,rp,1.243,0.038,0.040
3135,e,rstar,1.006,0.027,0.030
3135,e,t0,2459576.6319,0.0005,0.0010
3135,e,t14,0.09249,0.00097,0.00098
3135,e,tau,0.0233,0.0013,0.0013
3135,e,tcirc,0.23,0.10,0.12
3135,e,teff,5780,160,170
3135,e,teq,1291,28,31
3135,e,u1_B,0.646,0.065,0.064
3135,e,u1_R,0.349,0.044,0.044
3135,e,u1_TESS,0.319,0.035,0.034
3135,e,u2_B,0.142,0.060,0.060
3135,e,u2_R,0.265,0.038,0.037
3135,e,u2_TESS,0.287,0.027,0.027
3135,e,variance_TESSs11-TESS-n20190423,0.00000085,0.00000024,0.00000030
3135,e,variance_TESSs12-TESS-n20190521,-0.00000016,0.00000015,0.00000019
3135,e,variance_TESSs38-TESS-n20210429,0.00000008,0.00000016,0.00000018
3135,e,variance_Hwd-R-n20210629,0.00000375,0.00000084,0.00000098
3135,e,variance_Brierfield036m-B-n20220403,0.0000055,0.0000014,0.0000018
3135,e,variance_ElSauce-R-n20220503,0.00000973,0.00000088,0.00000095
3135,e,variance_TESSs65-TESS-n20230504,0.00000098,0.00000027,0.00000028
3160,c,Av,0.25,0.14,0.12
3160,c,Period,3.9712810,0.0000025,0.0000025
3160,c,a,0.0505,0.0012,0.0012
3160,c,age,5.5,2.0,2.5
3160,c,age_1,5.5,2.0,2.5
3160,c,ar,8.07,0.27,0.28
3160,c,b,0.755,0.022,0.020
3160,c,delta,0.00878,0.00020,0.00022
3160,c,dilute_TESSs11-TESS-n20190426,0.050,0.007,0.012
3160,c,dilute_TESSs38-TESS-n20210429,0.050,0.007,0.012
3160,c,dilute_Brierfield036m-R-n20220608,0.039,0.006,0.012
3160,c,dilute_Brierfield036m-B-n20220622,0.0146,0.0033,0.0068
3160,c,dilute_TESSs65-TESS-n20230504,0.050,0.007,0.013
3160,c,dilute_LCO-SAAO-1m0-Sloang-n20230606,0.0176,0.0040,0.0080
3160,c,dilute_LCO-SAAO-1m0-Sloani-n20230606,0.048,0.007,0.013
3160,c,distance,486.6,8.4,8.7
3160,c,eep,417,31,16
3160,c,eep_1,316,12,11
3160,c,f0_TESSs11-TESS-n20190426,0.999867,0.000090,0.000090
3160,c,f0_TESSs38-TESS-n20210429,1.000038,0.000089,0.000089
3160,c,f0_Brierfield036m-R-n20220608,0.99657,0.00034,0.00034
3160,c,f0_Brierfield036m-B-n20220622,0.99704,0.00034,0.00034
3160,c,f0_TESSs65-TESS-n20230504,1.000018,0.000095,0.000094
3160,c,f0_LCO-SAAO-1m0-Sloang-n20230606,0.99957,0.00013,0.00013
3160,c,f0_LCO-SAAO-1m0-Sloani-n20230606,0.99902,0.00014,0.00014
3160,c,fave,1.27,0.13,0.14
3160,c,feh,-0.114,0.095,0.080
3160,c,feh_1,-0.018,0.094,0.093
3160,c,gamma_PFS,-75,15,15
3160,c,ideg,84.63,0.33,0.33
3160,c,initfeh,-0.020,0.077,0.071
3160,c,initfeh_1,-0.020,0.077,0.071
3160,c,jitter_PFS,32,14,26
3160,c,k,144,17,17
3160,c,logg,4.217,0.035,0.035
3160,c,logg_1,4.665,0.033,0.034
3160,c,loggp,3.292,0.067,0.063
3160,c,lstar,2.39,0.28,0.29
3160,c,lstar_1,0.116,0.016,0.025
3160,c,mp,1.19,0.15,0.16
3160,c,mstar,1.088,0.078,0.082
3160,c,mstar_1,0.645,0.036,0.039
3160,c,rhop,0.79,0.13,0.15
3160,c,rhostar,0.629,0.060,0.067
3160,c,rhostar_1,3.85,0.46,0.53
3160,c,rp,1.228,0.045,0.046
3160,c,rstar,1.346,0.041,0.042
3160,c,rstar_1,0.618,0.034,0.035
3160,c,t0,2459609.98510,0.00035,0.00035
3160,c,t14,0.1248,0.0016,0.0016
3160,c,tau,0.0229,0.0018,0.0019
3160,c,tcirc,0.54,0.12,0.14
3160,c,teff,6190,170,170
3160,c,teff_1,4290,120,160
3160,c,teq,1539,40,39
3160,c,u1_B,0.557,0.060,0.061
3160,c,u1_R,0.293,0.053,0.054
3160,c,u1_Sloang,0.483,0.053,0.054
3160,c,u1_Sloani,0.233,0.050,0.050
3160,c,u1_TESS,0.236,0.032,0.032
3160,c,u2_B,0.242,0.056,0.055
3160,c,u2_R,0.309,0.050,0.050
3160,c,u2_Sloang,0.257,0.050,0.050
3160,c,u2_Sloani,0.280,0.048,0.048
3160,c,u2_TESS,0.303,0.030,0.029
3160,c,variance_TESSs11-TESS-n20190426,-0.00000017,0.00000008,0.00000010
3160,c,variance_TESSs38-TESS-n20210429,-0.00000009,0.00000017,0.00000019
3160,c,variance_Brierfield036m-R-n20220608,0.0000043,0.0000014,0.0000017
3160,c,variance_Brierfield036m-B-n20220622,0.0000030,0.0000013,0.0000017
3160,c,variance_TESSs65-TESS-n20230504,-0.00000145,0.00000037,0.00000040
3160,c,variance_LCO-SAAO-1m0-Sloang-n20230606,0.00000067,0.00000020,0.00000023
3160,c,variance_LCO-SAAO-1m0-Sloani-n20230606,0.00000048,0.00000024,0.00000029
3160,e,Av,0.21,0.13,0.13
3160,e,Period,3.9712808,0.0000025,0.0000024
3160,e,a,0.0498,0.0013,0.0015
3160,e,age,7.1,2.7,3.1
3160,e,age_1,7.1,2.7,3.1
3160,e,ar,7.76,0.42,0.40
3160,e,b,0.741,0.031,0.025
3160,e,delta,0.00869,0.00023,0.00023
3160,e,dilute_TESSs11-TESS-n20190426,0.050,0.007,0.012
3160,e,dilute_TESSs38-TESS-n20210429,0.050,0.007,0.012
3160,e,dilute_Brierfield036m-R-n20220608,0.040,0.006,0.012
3160,e,dilute_Brierfield036m-B-n20220622,0.0153,0.0036,0.0071
3160,e,dilute_TESSs65-TESS-n20230504,0.050,0.007,0.012
3160,e,dilute_LCO-SAAO-1m0-Sloang-n20230606,0.0184,0.0043,0.0082
3160,e,dilute_LCO-SAAO-1m0-Sloani-n20230606,0.048,0.007,0.013
3160,e,distance,488.0,8.6,8.8
3160,e,e,0.141,0.083,0.069
3160,e,eep,431,27,14
3160,e,eep_1,322,13,10
3160,e,elim,nan,0.26,0.18
3160,e,f0_TESSs11-TESS-n20190426,0.999861,0.000091,0.000091
3160,e,f0_TESSs38-TESS-n20210429,1.000033,0.000089,0.000089
3160,e,f0_Brierfield036m-R-n20220608,0.99657,0.00034,0.00034
3160,e,f0_Brierfield036m-B-n20220622,0.99705,0.00034,0.00034
3160,e,f0_TESSs65-TESS-n20230504,1.000013,0.000094,0.000093
3160,e,f0_LCO-SAAO-1m0-Sloang-n20230606,0.99958,0.00013,0.00013
3160,e,f0_LCO-SAAO-1m0-Sloani-n20230606,0.99901,0.00014,0.00014
3160,e,fave,1.26,0.12,0.14
3160,e,feh,-0.128,0.095,0.083
3160,e,feh_1,-0.05,0.10,0.10
3160,e,gamma_PFS,-87,14,17
3160,e,ideg,84.14,0.72,0.57
3160,e,initfeh,-0.040,0.082,0.076
3160,e,initfeh_1,-0.040,0.082,0.076
3160,e,jitter_PFS,27,17,28
3160,e,k,147,16,15
3160,e,logg,4.177,0.056,0.053
3160,e,logg_1,4.666,0.034,0.034
3160,e,loggp,3.268,0.073,0.066
3160,e,lstar,2.36,0.26,0.30
3160,e,lstar_1,0.114,0.016,0.024
3160,e,mp,1.18,0.14,0.14
3160,e,mstar,1.042,0.078,0.094
3160,e,mstar_1,0.636,0.036,0.039
3160,e,rhop,0.74,0.13,0.15
3160,e,rhostar,0.561,0.085,0.092
3160,e,rhostar_1,3.89,0.47,0.55
3160,e,rp,1.254,0.053,0.057
3160,e,rstar,1.382,0.054,0.060
3160,e,rstar_1,0.613,0.035,0.035
3160,e,t0,2459629.84149,0.00035,0.00035
3160,e,t14,0.1241,0.0018,0.0018
3160,e,tau,0.0217,0.0022,0.0022
3160,e,tcirc,0.36,0.12,0.16
3160,e,teff,6080,200,200
3160,e,teff_1,4300,130,160
3160,e,teq,1545,39,41
3160,e,u1_B,0.575,0.064,0.066
3160,e,u1_R,0.305,0.055,0.056
3160,e,u1_Sloang,0.494,0.055,0.057
3160,e,u1_Sloani,0.242,0.051,0.051
3160,e,u1_TESS,0.249,0.035,0.036
3160,e,u2_B,0.229,0.058,0.057
3160,e,u2_R,0.305,0.051,0.051
3160,e,u2_Sloang,0.245,0.053,0.051
3160,e,u2_Sloani,0.276,0.049,0.048
3160,e,u2_TESS,0.301,0.030,0.030
3160,e,variance_TESSs11-TESS-n20190426,-0.00000017,0.00000008,0.00000010
3160,e,variance_TESSs38-TESS-n20210429,-0.00000009,0.00000017,0.00000019
3160,e,variance_Brierfield036m-R-n20220608,0.0000042,0.0000014,0.0000017
3160,e,variance_Brierfield036m-B-n20220622,0.0000030,0.0000014,0.0000017
3160,e,variance_TESSs65-TESS-n20230504,-0.00000144,0.00000038,0.00000040
3160,e,variance_LCO-SAAO-1m0-Sloang-n20230606,0.00000066,0.00000020,0.00000023
3160,e,variance_LCO-SAAO-1m0-Sloani-n20230606,0.00000048,0.00000024,0.00000029
3464,c,Av,0.48,0.17,0.19
3464,c,Period,3.6515568,0.0000061,0.0000060
3464,c,a,0.0515,0.0013,0.0012
3464,c,age,2.1,1.1,1.5
3464,c,ar,7.09,0.29,0.29
3464,c,b,0.877,0.013,0.012
3464,c,delta,0.00654,0.00032,0.00034
3464,c,dilute_TESSs38-TESS-n20210429,-0.007,0.026,0.026
3464,c,distance,585.1,4.5,4.6
3464,c,eep,350,18,46
3464,c,f0_TESSs12-TESS-n20190521,1.00052,0.00011,0.00011
3464,c,f0_TESSs38-TESS-n20210429,1.000263,0.000086,0.000086
3464,c,f0_PEST-Sloanr-n20220529,0.99659,0.00021,0.00021
3464,c,f0_TESSs65-TESS-n20230504,1.00009,0.00013,0.00013
3464,c,fave,1.87,0.19,0.25
3464,c,feh,0.045,0.051,0.067
3464,c,gamma_CHIRON,55157,23,23
3464,c,ideg,82.89,0.40,0.37
3464,c,initfeh,0.174,0.060,0.062
3464,c,jitter_CHIRON,43,44,33
3464,c,k,133,27,28
3464,c,logg,4.185,0.045,0.042
3464,c,loggp,3.31,0.11,0.10
3464,c,lstar,3.62,0.47,0.63
3464,c,mp,1.25,0.26,0.27
3464,c,mstar,1.363,0.099,0.095
3464,c,rhop,0.83,0.20,0.24
3464,c,rhostar,0.504,0.059,0.065
3464,c,rp,1.228,0.053,0.057
3464,c,rstar,1.560,0.045,0.046
3464,c,slope,-0.38,0.22,0.20
3464,c,t0,2459703.56516,0.00080,0.00080
3464,c,t14,0.1045,0.0025,0.0027
3464,c,tau,0.0296,0.0032,0.0040
3464,c,tcirc,0.45,0.14,0.18
3464,c,teff,6370,250,290
3464,c,teq,1693,45,54
3464,c,u1_Sloanr,0.307,0.056,0.056
3464,c,u1_TESS,0.223,0.036,0.038
3464,c,u2_Sloanr,0.324,0.051,0.051
3464,c,u2_TESS,0.307,0.030,0.030
3464,c,variance_TESSs12-TESS-n20190521,0.00000085,0.00000028,0.00000031
3464,c,variance_TESSs38-TESS-n20210429,0.00000067,0.00000028,0.00000030
3464,c,variance_PEST-Sloanr-n20220529,0.00000003,0.00000081,0.00000092
3464,c,variance_TESSs65-TESS-n20230504,-0.00000092,0.00000061,0.00000064
3464,e,Av,0.35,0.16,0.19
3464,e,Period,3.6515570,0.0000060,0.0000059
3464,e,a,0.0502,0.0021,0.0015
3464,e,age,3.7,1.8,3.2
3464,e,ar,6.70,0.40,0.39
3464,e,b,0.855,0.029,0.021
3464,e,delta,0.00635,0.00035,0.00035
3464,e,dilute_TESSs38-TESS-n20210429,-0.006,0.026,0.026
3464,e,distance,585.7,4.5,4.6
3464,e,e,0.20,0.10,0.10
3464,e,eep,400,52,47
3464,e,elim,nan,0.39,0.25
3464,e,f0_TESSs12-TESS-n20190521,1.00052,0.00012,0.00012
3464,e,f0_TESSs38-TESS-n20210429,1.000256,0.000084,0.000085
3464,e,f0_PEST-Sloanr-n20220529,0.99659,0.00021,0.00021
3464,e,f0_TESSs65-TESS-n20230504,1.00008,0.00013,0.00013
3464,e,fave,1.70,0.17,0.22
3464,e,feh,0.034,0.047,0.066
3464,e,gamma_CHIRON,55166,23,23
3464,e,ideg,81.4,1.4,1.1
3464,e,initfeh,0.129,0.066,0.075
3464,e,jitter_CHIRON,40,40,33
3464,e,k,137,27,30
3464,e,logg,4.126,0.070,0.061
3464,e,loggp,3.28,0.11,0.10
3464,e,lstar,3.26,0.39,0.55
3464,e,mp,1.19,0.24,0.27
3464,e,mstar,1.27,0.15,0.12
3464,e,rhop,0.76,0.19,0.23
3464,e,rhostar,0.426,0.071,0.079
3464,e,rp,1.247,0.057,0.059
3464,e,rstar,1.608,0.056,0.059
3464,e,slope,-0.50,0.23,0.22
3464,e,t0,2459699.9129,0.0014,0.0014
3464,e,t14,0.1012,0.0034,0.0033
3464,e,tau,0.0245,0.0044,0.0046
3464,e,tcirc,0.22,0.12,0.18
3464,e,teff,6110,230,300
3464,e,teq,1674,39,46
3464,e,u1_Sloanr,0.337,0.060,0.060
3464,e,u1_TESS,0.251,0.042,0.041
3464,e,u2_Sloanr,0.311,0.052,0.052
3464,e,u2_TESS,0.298,0.032,0.031
3464,e,variance_TESSs12-TESS-n20190521,0.00000084,0.00000028,0.00000031
3464,e,variance_TESSs38-TESS-n20210429,0.00000066,0.00000028,0.00000031
3464,e,variance_PEST-Sloanr-n20220529,0.00000006,0.00000081,0.00000092
3464,e,variance_TESSs65-TESS-n20230504,-0.00000092,0.00000061,0.00000063
3474,c,Av,0.48,0.15,0.15
3474,c,Period,3.8795105,0.0000045,0.0000045
3474,c,a,0.0502,0.0010,0.0010
3474,c,age,4.7,1.8,2.3
3474,c,ar,8.62,0.13,0.08
3474,c,b,0.10,0.07,0.10
3474,c,delta,0.01148,0.00033,0.00034
3474,c,dilute_PEST-Sloang-n20220701,0.113,0.028,0.027
3474,c,distance,412.9,2.4,2.4
3474,c,eep,395,36,21
3474,c,f0_TESSs12-TESS-n20190521,0.99990,0.00017,0.00017
3474,c,f0_TESSs38-TESS-n20210429,1.000295,0.000074,0.000075
3474,c,f0_ElSauce-R-n20220608,0.99601,0.00012,0.00012
3474,c,f0_PEST-Sloang-n20220701,0.99738,0.00035,0.00035
3474,c,f0_PEST-Sloani-n20220701,0.99561,0.00047,0.00047
3474,c,f0_TESSs65-TESS-n20230504,1.00021,0.00011,0.00011
3474,c,fave,1.01,0.10,0.11
3474,c,feh,0.146,0.081,0.084
3474,c,gamma_CHIRON,-39915,14,14
3474,c,ideg,89.33,0.69,0.47
3474,c,initfeh,0.180,0.072,0.072
3474,c,jitter_CHIRON,26,24,21
3474,c,k,73,18,17
3474,c,logg,4.292,0.018,0.014
3474,c,loggp,2.95,0.12,0.09
3474,c,lstar,1.86,0.21,0.24
3474,c,mp,0.61,0.15,0.14
3474,c,mstar,1.121,0.067,0.069
3474,c,rhop,0.337,0.084,0.081
3474,c,rhostar,0.804,0.035,0.023
3474,c,rp,1.309,0.032,0.033
3474,c,rstar,1.256,0.025,0.025
3474,c,slope,-0.39,0.12,0.13
3474,c,t0,2459789.28867,0.00042,0.00042
3474,c,t14,0.1583,0.0011,0.0012
3474,c,tau,0.01556,0.00032,0.00053
3474,c,tcirc,0.185,0.048,0.049
3474,c,teff,6020,160,170
3474,c,teq,1451,36,38
3474,c,u1_R,0.373,0.053,0.054
3474,c,u1_Sloang,0.503,0.058,0.060
3474,c,u1_Sloani,0.281,0.054,0.054
3474,c,u1_TESS,0.253,0.034,0.035
3474,c,u2_R,0.330,0.050,0.050
3474,c,u2_Sloang,0.222,0.056,0.055
3474,c,u2_Sloani,0.298,0.051,0.051
3474,c,u2_TESS,0.280,0.030,0.030
3474,c,variance_TESSs12-TESS-n20190521,0.00001150,0.00000090,0.00000098
3474,c,variance_TESSs38-TESS-n20210429,0.00000060,0.00000029,0.00000030
3474,c,variance_ElSauce-R-n20220608,0.00000014,0.00000038,0.00000042
3474,c,variance_PEST-Sloang-n20220701,0.0000003,0.0000014,0.0000017
3474,c,variance_PEST-Sloani-n20220701,0.0000048,0.0000028,0.0000034
3474,c,variance_TESSs65-TESS-n20230504,-0.00000196,0.00000058,0.00000060
3474,e,Av,0.53,0.16,0.15
3474,e,Period,3.8795105,0.0000046,0.0000045
3474,e,a,0.0510,0.0014,0.0011
3474,e,age,2.8,2.0,3.2
3474,e,ar,8.87,0.35,0.36
3474,e,b,0.13,0.09,0.12
3474,e,delta,0.01152,0.00034,0.00035
3474,e,dilute_PEST-Sloang-n20220701,0.114,0.028,0.027
3474,e,distance,412.7,2.4,2.4
3474,e,e,0.09,0.06,0.13
3474,e,eep,355,42,53
3474,e,elim,nan,0.34,0.13
3474,e,f0_TESSs12-TESS-n20190521,0.99990,0.00017,0.00017
3474,e,f0_TESSs38-TESS-n20210429,1.000297,0.000075,0.000075
3474,e,f0_ElSauce-R-n20220608,0.99601,0.00012,0.00012
3474,e,f0_PEST-Sloang-n20220701,0.99738,0.00035,0.00035
3474,e,f0_PEST-Sloani-n20220701,0.99562,0.00047,0.00047
3474,e,f0_TESSs65-TESS-n20230504,1.00020,0.00011,0.00011
3474,e,fave,1.00,0.10,0.11
3474,e,feh,0.157,0.082,0.084
3474,e,gamma_CHIRON,-39914,15,14
3474,e,ideg,89.20,0.75,0.56
3474,e,initfeh,0.173,0.074,0.073
3474,e,jitter_CHIRON,26,26,22
3474,e,k,72,18,17
3474,e,logg,4.324,0.044,0.041
3474,e,loggp,2.96,0.13,0.10
3474,e,lstar,1.94,0.23,0.26
3474,e,mp,0.61,0.15,0.15
3474,e,mstar,1.173,0.092,0.076
3474,e,rhop,0.354,0.093,0.097
3474,e,rhostar,0.88,0.10,0.11
3474,e,rp,1.288,0.041,0.041
3474,e,rstar,1.234,0.036,0.036
3474,e,slope,-0.38,0.12,0.13
3474,e,t0,2459793.16816,0.00043,0.00042
3474,e,t14,0.1584,0.0011,0.0012
3474,e,tau,0.01566,0.00038,0.00081
3474,e,tcirc,0.171,0.077,0.069
3474,e,teff,6130,210,210
3474,e,teq,1455,36,38
3474,e,u1_R,0.358,0.055,0.055
3474,e,u1_Sloang,0.485,0.061,0.063
3474,e,u1_Sloani,0.268,0.055,0.056
3474,e,u1_TESS,0.241,0.035,0.036
3474,e,u2_R,0.339,0.052,0.050
3474,e,u2_Sloang,0.237,0.057,0.056
3474,e,u2_Sloani,0.305,0.051,0.051
3474,e,u2_TESS,0.287,0.030,0.030
3474,e,variance_TESSs12-TESS-n20190521,0.00001150,0.00000091,0.00000099
3474,e,variance_TESSs38-TESS-n20210429,0.00000059,0.00000028,0.00000030
3474,e,variance_ElSauce-R-n20220608,0.00000015,0.00000038,0.00000041
3474,e,variance_PEST-Sloang-n20220701,0.0000003,0.0000014,0.0000016
3474,e,variance_PEST-Sloani-n20220701,0.0000048,0.0000028,0.0000034
3474,e,variance_TESSs65-TESS-n20230504,-0.00000196,0.00000058,0.00000060
3486,c,Av,0.28,0.16,0.16
3486,c,Period,2.21778105,0.00000088,0.00000088
3486,c,a,0.03138,0.00043,0.00046
3486,c,age,5.8,3.9,4.8
3486,c,ar,8.57,0.19,0.19
3486,c,b,0.718,0.018,0.017
3486,c,delta,0.01515,0.00044,0.00046
3486,c,dilute_Hwd-R-n20210621,-0.023,0.025,0.025
3486,c,distance,153.85,0.27,0.27
3486,c,eep,337,32,15
3486,c,f0_TESSs12-TESS-n20190521,1.00052,0.00016,0.00016
3486,c,f0_TESSs39-TESS-n20210527,1.00026,0.00012,0.00011
3486,c,f0_Hwd-R-n20210621,0.99399,0.00018,0.00018
3486,c,f0_LCO-SSO-0m4-Sloang-n20210702,0.99445,0.00027,0.00027
3486,c,f0_TESSs66-TESS-n20230602,0.99998,0.00010,0.00010
3486,c,fave,0.455,0.036,0.044
3486,c,feh,0.283,0.085,0.081
3486,c,gamma_PFS,-26.4,7.4,7.5
3486,c,ideg,85.20,0.22,0.22
3486,c,initfeh,0.258,0.083,0.079
3486,c,jitter_PFS,16,7,17
3486,c,k,54.5,9.8,9.8
3486,c,logg,4.569,0.022,0.023
3486,c,loggp,2.939,0.089,0.079
3486,c,lstar,0.329,0.028,0.035
3486,c,mp,0.312,0.056,0.057
3486,c,mstar,0.837,0.034,0.037
3486,c,rhop,0.46,0.09,0.10
3486,c,rhostar,2.42,0.16,0.17
3486,c,rp,0.943,0.029,0.030
3486,c,rstar,0.788,0.017,0.017
3486,c,t0,2459797.24218,0.00018,0.00018
3486,c,t14,0.07153,0.00074,0.00076
3486,c,tau,0.01493,0.00087,0.00094
3486,c,tcirc,0.0355,0.0083,0.0098
3486,c,teff,4930,110,120
3486,c,teq,1190,24,28
3486,c,u1_R,0.535,0.053,0.052
3486,c,u1_Sloang,0.821,0.059,0.057
3486,c,u1_TESS,0.463,0.033,0.033
3486,c,u2_R,0.140,0.051,0.052
3486,c,u2_Sloang,-0.026,0.057,0.058
3486,c,u2_TESS,0.200,0.031,0.032
3486,c,variance_TESSs12-TESS-n20190521,0.00000119,0.00000041,0.00000048
3486,c,variance_TESSs39-TESS-n20210527,-0.00000042,0.00000038,0.00000042
3486,c,variance_Hwd-R-n20210621,0.00000062,0.00000045,0.00000053
3486,c,variance_LCO-SSO-0m4-Sloang-n20210702,0.0000037,0.0000010,0.0000012
3486,c,variance_TESSs66-TESS-n20230602,-0.00000044,0.00000034,0.00000036
3486,e,Av,0.28,0.16,0.17
3486,e,Period,2.21778105,0.00000089,0.00000089
3486,e,a,0.03140,0.00044,0.00046
3486,e,age,5.4,3.8,5.0
3486,e,ar,8.60,0.22,0.22
3486,e,b,0.721,0.025,0.023
3486,e,delta,0.01518,0.00049,0.00051
3486,e,dilute_Hwd-R-n20210621,-0.024,0.025,0.025
3486,e,distance,153.86,0.27,0.27
3486,e,e,0.051,0.036,0.069
3486,e,eep,335,35,16
3486,e,elim,nan,0.20,0.08
3486,e,f0_TESSs12-TESS-n20190521,1.00052,0.00016,0.00016
3486,e,f0_TESSs39-TESS-n20210527,1.00026,0.00011,0.00011
3486,e,f0_Hwd-R-n20210621,0.99399,0.00018,0.00018
3486,e,f0_LCO-SSO-0m4-Sloang-n20210702,0.99445,0.00027,0.00027
3486,e,f0_TESSs66-TESS-n20230602,0.99998,0.00010,0.00010
3486,e,fave,0.451,0.036,0.045
3486,e,feh,0.284,0.085,0.081
3486,e,gamma_PFS,-26.2,8.1,8.9
3486,e,ideg,85.22,0.26,0.24
3486,e,initfeh,0.258,0.084,0.079
3486,e,jitter_PFS,18,8,18
3486,e,k,54,11,12
3486,e,logg,4.572,0.026,0.025
3486,e,loggp,2.941,0.099,0.093
3486,e,lstar,0.329,0.029,0.035
3486,e,mp,0.312,0.062,0.071
3486,e,mstar,0.839,0.035,0.038
3486,e,rhop,0.46,0.10,0.12
3486,e,rhostar,2.44,0.18,0.19
3486,e,rp,0.942,0.028,0.030
3486,e,rstar,0.786,0.019,0.019
3486,e,t0,2459788.37105,0.00025,0.00025
3486,e,t14,0.07163,0.00095,0.00097
3486,e,tau,0.0151,0.0012,0.0013
3486,e,tcirc,0.033,0.009,0.010
3486,e,teff,4930,110,130
3486,e,teq,1189,24,28
3486,e,u1_R,0.534,0.054,0.053
3486,e,u1_Sloang,0.818,0.060,0.058
3486,e,u1_TESS,0.462,0.035,0.034
3486,e,u2_R,0.141,0.052,0.052
3486,e,u2_Sloang,-0.024,0.058,0.059
3486,e,u2_TESS,0.200,0.031,0.032
3486,e,variance_TESSs12-TESS-n20190521,0.00000119,0.00000041,0.00000048
3486,e,variance_TESSs39-TESS-n20210527,-0.00000042,0.00000038,0.00000041
3486,e,variance_Hwd-R-n20210621,0.00000062,0.00000045,0.00000053
3486,e,variance_LCO-SSO-0m4-Sloang-n20210702,0.0000038,0.0000010,0.0000012
3486,e,variance_TESSs66-TESS-n20230602,-0.00000044,0.00000034,0.00000036
3523,c,Av,0.198,0.065,0.065
3523,c,Period,2.30458952,0.00000082,0.00000082
3523,c,a,0.03559,0.00084,0.00076
3523,c,age,4.3,1.1,1.6
3523,c,age_1,4.3,1.1,1.6
3523,c,ar,5.298,0.097,0.056
3523,c,b,0.16,0.10,0.09
3523,c,delta,0.01022,0.00017,0.00020
3523,c,dilute_TESSs14-TESS-n20190718,0.114,0.015,0.017
3523,c,dilute_TESSs15-TESS-n20190815,0.110,0.014,0.017
3523,c,dilute_TESSs82-TESS-n20240810,0.110,0.014,0.017
3523,c,dilute_MuSCAT2-Sloang-n20240922,0.075,0.015,0.018
3523,c,dilute_MuSCAT2-Sloani-n20240922,0.115,0.015,0.018
3523,c,dilute_MuSCAT2-Sloanr-n20240922,0.099,0.015,0.018
3523,c,dilute_MuSCAT2-Sloanz-n20240922,0.115,0.013,0.015
3523,c,dilute_TRAPPIST-North-Sloanz-n20210707,0.119,0.014,0.017
3523,c,dilute_TESSs41-TESS-n20210724,0.111,0.014,0.017
3523,c,dilute_PAO-R-n20220430,0.100,0.015,0.017
3523,c,dilute_SUTO-Otivar-0m3-B-n20220613,0.067,0.015,0.018
3523,c,dilute_LCO-TEID-0m4-Sloang-n20220805,0.074,0.015,0.018
3523,c,dilute_LCO-TEID-0m4-Sloani-n20220805,0.110,0.014,0.017
3523,c,dilute_TESSs75-TESS-n20240130,0.114,0.015,0.017
3523,c,dilute_TESSs81-TESS-n20240715,0.109,0.014,0.016
3523,c,distance,607,10,10
3523,c,eep,414,25,16
3523,c,eep_1,327.9,9.0,8.7
3523,c,f0_TESSs14-TESS-n20190718,1.00069,0.00016,0.00016
3523,c,f0_TESSs15-TESS-n20190815,1.00017,0.00012,0.00011
3523,c,f0_TESSs82-TESS-n20240810,1.000011,0.000067,0.000067
3523,c,f0_MuSCAT2-Sloang-n20240922,1.001075,0.000080,0.000080
3523,c,f0_MuSCAT2-Sloani-n20240922,1.001297,0.000085,0.000086
3523,c,f0_MuSCAT2-Sloanr-n20240922,1.001308,0.000084,0.000084
3523,c,f0_MuSCAT2-Sloanz-n20240922,1.00019,0.00010,0.00010
3523,c,f0_TRAPPIST-North-Sloanz-n20210707,0.99867,0.00018,0.00018
3523,c,f0_TESSs41-TESS-n20210724,1.00026,0.00010,0.00010
3523,c,f0_PAO-R-n20220430,0.99807,0.00031,0.00031
3523,c,f0_SUTO-Otivar-0m3-B-n20220613,0.99519,0.00083,0.00083
3523,c,f0_LCO-TEID-0m4-Sloang-n20220805,0.99728,0.00029,0.00029
3523,c,f0_LCO-TEID-0m4-Sloani-n20220805,0.99761,0.00028,0.00028
3523,c,f0_TESSs75-TESS-n20240130,1.000215,0.000066,0.000066
3523,c,f0_TESSs81-TESS-n20240715,1.000063,0.000071,0.000071
3523,c,fave,3.52,0.23,0.24
3523,c,feh,-0.366,0.081,0.076
3523,c,feh_1,-0.183,0.083,0.077
3523,c,gamma_HIRES,-29.3,7.7,7.7
3523,c,ideg,88.3,1.0,1.1
3523,c,initfeh,-0.180,0.068,0.062
3523,c,initfeh_1,-0.180,0.068,0.062
3523,c,jitter_HIRES,17,7,13
3523,c,k,194,13,13
3523,c,logg,4.171,0.019,0.015
3523,c,logg_1,4.631,0.025,0.025
3523,c,loggp,3.223,0.045,0.042
3523,c,lstar,3.27,0.24,0.26
3523,c,lstar_1,0.336,0.047,0.057
3523,c,mp,1.37,0.11,0.12
3523,c,mstar,1.131,0.078,0.074
3523,c,mstar_1,0.765,0.030,0.032
3523,c,rhop,0.587,0.051,0.051
3523,c,rhostar,0.529,0.029,0.017
3523,c,rhostar_1,3.14,0.26,0.28
3523,c,rp,1.425,0.035,0.037
3523,c,rstar,1.448,0.035,0.035
3523,c,rstar_1,0.700,0.023,0.024
3523,c,t0,2460417.45562,0.00014,0.00014
3523,c,t14,0.15207,0.00053,0.00064
3523,c,tau,0.01446,0.00036,0.00060
3523,c,tcirc,0.0288,0.0034,0.0032
3523,c,teff,6450,110,110
3523,c,teff_1,5260,180,180
3523,c,teq,1984,33,33
3523,c,u1_B,0.491,0.052,0.052
3523,c,u1_R,0.280,0.051,0.050
3523,c,u1_Sloang,0.405,0.027,0.028
3523,c,u1_Sloani,0.165,0.029,0.029
3523,c,u1_Sloanr,0.227,0.036,0.036
3523,c,u1_Sloanz,0.167,0.031,0.030
3523,c,u1_TESS,0.206,0.018,0.018
3523,c,u2_B,0.272,0.051,0.051
3523,c,u2_R,0.335,0.050,0.050
3523,c,u2_Sloang,0.275,0.033,0.033
3523,c,u2_Sloani,0.283,0.033,0.033
3523,c,u2_Sloanr,0.312,0.045,0.045
3523,c,u2_Sloanz,0.293,0.033,0.033
3523,c,u2_TESS,0.300,0.020,0.020
3523,c,variance_TESSs14-TESS-n20190718,-0.00000307,0.00000037,0.00000044
3523,c,variance_TESSs15-TESS-n20190815,0.00000002,0.00000023,0.00000026
3523,c,variance_TESSs82-TESS-n20240810,-0.00000161,0.00000031,0.00000033
3523,c,variance_MuSCAT2-Sloang-n20240922,-0.00001714,0.00000026,0.00000028
3523,c,variance_MuSCAT2-Sloani-n20240922,-0.00001947,0.00000031,0.00000033
3523,c,variance_MuSCAT2-Sloanr-n20240922,-0.00002474,0.00000031,0.00000032
3523,c,variance_MuSCAT2-Sloanz-n20240922,-0.00002133,0.00000048,0.00000049
3523,c,variance_TRAPPIST-North-Sloanz-n20210707,0.00000200,0.00000051,0.00000058
3523,c,variance_TESSs41-TESS-n20210724,0.00000006,0.00000034,0.00000036
3523,c,variance_PAO-R-n20220430,0.0000002,0.0000007,0.0000010
3523,c,variance_SUTO-Otivar-0m3-B-n20220613,0.0000251,0.0000067,0.0000088
3523,c,variance_LCO-TEID-0m4-Sloang-n20220805,0.0000037,0.0000012,0.0000014
3523,c,variance_LCO-TEID-0m4-Sloani-n20220805,0.0000018,0.0000011,0.0000014
3523,c,variance_TESSs75-TESS-n20240130,-0.00000123,0.00000031,0.00000032
3523,c,variance_TESSs81-TESS-n20240715,-0.00000095,0.00000038,0.00000038
3523,e,Av,0.196,0.065,0.065
3523,e,Period,2.30458951,0.00000083,0.00000083
3523,e,a,0.03544,0.00094,0.00088
3523,e,age,4.7,1.4,2.0
3523,e,age_1,4.7,1.4,2.0
3523,e,ar,5.24,0.20,0.14
3523,e,b,0.15,0.10,0.09
3523,e,delta,0.01022,0.00017,0.00020
3523,e,dilute_TESSs14-TESS-n20190718,0.113,0.015,0.017
3523,e,dilute_TESSs15-TESS-n20190815,0.110,0.014,0.017
3523,e,dilute_TESSs82-TESS-n20240810,0.110,0.014,0.017
3523,e,dilute_MuSCAT2-Sloang-n20240922,0.075,0.015,0.019
3523,e,dilute_MuSCAT2-Sloani-n20240922,0.115,0.015,0.018
3523,e,dilute_MuSCAT2-Sloanr-n20240922,0.099,0.015,0.018
3523,e,dilute_MuSCAT2-Sloanz-n20240922,0.115,0.013,0.016
3523,e,dilute_TRAPPIST-North-Sloanz-n20210707,0.119,0.014,0.016
3523,e,dilute_TESSs41-TESS-n20210724,0.111,0.014,0.017
3523,e,dilute_PAO-R-n20220430,0.101,0.015,0.017
3523,e,dilute_SUTO-Otivar-0m3-B-n20220613,0.068,0.015,0.019
3523,e,dilute_LCO-TEID-0m4-Sloang-n20220805,0.075,0.015,0.019
3523,e,dilute_LCO-TEID-0m4-Sloani-n20220805,0.110,0.014,0.017
3523,e,dilute_TESSs75-TESS-n20240130,0.114,0.015,0.018
3523,e,dilute_TESSs81-TESS-n20240715,0.109,0.014,0.016
3523,e,distance,607,10,11
3523,e,e,0.032,0.022,0.039
3523,e,eep,419,30,17
3523,e,eep_1,329,10,10
3523,e,elim,nan,0.12,0.05
3523,e,f0_TESSs14-TESS-n20190718,1.00069,0.00016,0.00016
3523,e,f0_TESSs15-TESS-n20190815,1.00017,0.00011,0.00011
3523,e,f0_TESSs82-TESS-n20240810,1.000012,0.000067,0.000067
3523,e,f0_MuSCAT2-Sloang-n20240922,1.001072,0.000080,0.000080
3523,e,f0_MuSCAT2-Sloani-n20240922,1.001298,0.000085,0.000085
3523,e,f0_MuSCAT2-Sloanr-n20240922,1.001307,0.000084,0.000084
3523,e,f0_MuSCAT2-Sloanz-n20240922,1.00019,0.00010,0.00010
3523,e,f0_TRAPPIST-North-Sloanz-n20210707,0.99868,0.00018,0.00018
3523,e,f0_TESSs41-TESS-n20210724,1.00026,0.00010,0.00010
3523,e,f0_PAO-R-n20220430,0.99807,0.00031,0.00031
3523,e,f0_SUTO-Otivar-0m3-B-n20220613,0.99520,0.00083,0.00082
3523,e,f0_LCO-TEID-0m4-Sloang-n20220805,0.99728,0.00029,0.00029
3523,e,f0_LCO-TEID-0m4-Sloani-n20220805,0.99761,0.00028,0.00028
3523,e,f0_TESSs75-TESS-n20240130,1.000215,0.000066,0.000066
3523,e,f0_TESSs81-TESS-n20240715,1.000063,0.000071,0.000071
3523,e,fave,3.54,0.24,0.25
3523,e,feh,-0.368,0.080,0.076
3523,e,feh_1,-0.192,0.090,0.081
3523,e,gamma_HIRES,-28.5,8.9,9.1
3523,e,ideg,88.3,1.0,1.1
3523,e,initfeh,-0.186,0.072,0.065
3523,e,initfeh_1,-0.186,0.072,0.065
3523,e,jitter_HIRES,20,9,20
3523,e,k,183,14,13
3523,e,logg,4.161,0.040,0.028
3523,e,logg_1,4.629,0.026,0.026
3523,e,loggp,3.191,0.054,0.041
3523,e,lstar,3.27,0.25,0.26
3523,e,lstar_1,0.338,0.048,0.058
3523,e,mp,1.29,0.13,0.12
3523,e,mstar,1.117,0.086,0.085
3523,e,mstar_1,0.763,0.031,0.032
3523,e,rhop,0.542,0.074,0.065
3523,e,rhostar,0.512,0.056,0.041
3523,e,rhostar_1,3.12,0.27,0.29
3523,e,rp,1.435,0.044,0.049
3523,e,rstar,1.458,0.043,0.049
3523,e,rstar_1,0.701,0.023,0.025
3523,e,t0,2460417.45562,0.00014,0.00014
3523,e,t14,0.15205,0.00052,0.00063
3523,e,tau,0.01443,0.00033,0.00060
3523,e,tcirc,0.0256,0.0057,0.0046
3523,e,teff,6430,130,130
3523,e,teff_1,5260,180,190
3523,e,teq,1988,34,35
3523,e,u1_B,0.494,0.052,0.053
3523,e,u1_R,0.283,0.051,0.051
3523,e,u1_Sloang,0.408,0.028,0.028
3523,e,u1_Sloani,0.167,0.029,0.029
3523,e,u1_Sloanr,0.229,0.036,0.036
3523,e,u1_Sloanz,0.169,0.031,0.031
3523,e,u1_TESS,0.207,0.019,0.019
3523,e,u2_B,0.269,0.051,0.051
3523,e,u2_R,0.334,0.050,0.050
3523,e,u2_Sloang,0.273,0.033,0.033
3523,e,u2_Sloani,0.282,0.033,0.033
3523,e,u2_Sloanr,0.312,0.045,0.045
3523,e,u2_Sloanz,0.292,0.033,0.033
3523,e,u2_TESS,0.299,0.020,0.020
3523,e,variance_TESSs14-TESS-n20190718,-0.00000307,0.00000037,0.00000044
3523,e,variance_TESSs15-TESS-n20190815,0.00000002,0.00000023,0.00000027
3523,e,variance_TESSs82-TESS-n20240810,-0.00000161,0.00000032,0.00000033
3523,e,variance_MuSCAT2-Sloang-n20240922,-0.00001714,0.00000026,0.00000027
3523,e,variance_MuSCAT2-Sloani-n20240922,-0.00001947,0.00000031,0.00000033
3523,e,variance_MuSCAT2-Sloanr-n20240922,-0.00002475,0.00000031,0.00000032
3523,e,variance_MuSCAT2-Sloanz-n20240922,-0.00002132,0.00000048,0.00000050
3523,e,variance_TRAPPIST-North-Sloanz-n20210707,0.00000200,0.00000051,0.00000058
3523,e,variance_TESSs41-TESS-n20210724,0.00000006,0.00000034,0.00000036
3523,e,variance_PAO-R-n20220430,0.0000002,0.0000007,0.0000010
3523,e,variance_SUTO-Otivar-0m3-B-n20220613,0.0000251,0.0000066,0.0000087
3523,e,variance_LCO-TEID-0m4-Sloang-n20220805,0.0000037,0.0000012,0.0000014
3523,e,variance_LCO-TEID-0m4-Sloani-n20220805,0.0000018,0.0000011,0.0000014
3523,e,variance_TESSs75-TESS-n20240130,-0.00000123,0.00000031,0.00000032
3523,e,variance_TESSs81-TESS-n20240715,-0.00000096,0.00000037,0.00000038
3593,e,Av,0.30,0.13,0.10
3593,e,Period,3.8212867,0.0000016,0.0000016
3593,e,a,0.04810,0.00070,0.00058
3593,e,age,1.8,1.3,2.9
3593,e,ar,11.27,0.32,0.27
3593,e,b,0.34,0.12,0.07
3593,e,delta,0.01210,0.00029,0.00028
3593,e,dilute_LCO-Teid-1m0-Sloang-n20220811,-0.003,0.017,0.017
3593,e,distance,224.51,0.82,0.82
3593,e,e,0.105,0.028,0.052
3593,e,eep,320,41,27
3593,e,f0_TESSs15-TESS-n20190815,1.00011,0.00042,0.00042
3593,e,f0_TESSs16-TESS-n20190912,0.99987,0.00032,0.00032
3593,e,f0_OAUV-TURIA2-R-n20210928,0.99319,0.00042,0.00042
3593,e,f0_GMU-R-n20211105,0.99778,0.00043,0.00043
3593,e,f0_LCO-Teid-1m0-Sloang-n20220811,0.99827,0.00012,0.00012
3593,e,f0_LCO-Teid-1m0-Sloani-n20220811,0.99843,0.00014,0.00014
3593,e,f0_TESSs56-TESS-n20220902,1.000042,0.000085,0.000086
3593,e,f0_WST-43cm-Sloanr-n20220903,0.99810,0.00025,0.00025
3593,e,f0_TESSs83-TESS-n20240905,0.999993,0.000086,0.000086
3593,e,fave,0.419,0.031,0.028
3593,e,feh,0.384,0.084,0.080
3593,e,gamma_HIRES,37.7,8.9,6.5
3593,e,ideg,88.09,0.37,0.63
3593,e,initfeh,0.334,0.079,0.076
3593,e,jitter_HIRES,15,11,23
3593,e,k,230,13,8
3593,e,logg,4.519,0.028,0.022
3593,e,loggp,3.658,0.042,0.032
3593,e,lstar,0.722,0.058,0.051
3593,e,mp,1.78,0.13,0.09
3593,e,mstar,1.015,0.043,0.037
3593,e,rhop,2.31,0.26,0.24
3593,e,rhostar,1.85,0.15,0.14
3593,e,rp,0.984,0.026,0.028
3593,e,rstar,0.918,0.022,0.024
3593,e,slope,-0.08,0.37,0.39
3593,e,t0,2460055.72703,0.00016,0.00016
3593,e,t14,0.10357,0.00092,0.00088
3593,e,tau,0.01152,0.00096,0.00084
3593,e,tcirc,1.70,0.42,0.35
3593,e,teff,5550,120,100
3593,e,teq,1170,22,19
3593,e,u1_R,0.419,0.040,0.041
3593,e,u1_Sloang,0.695,0.047,0.047
3593,e,u1_Sloani,0.339,0.046,0.046
3593,e,u1_Sloanr,0.442,0.051,0.051
3593,e,u1_TESS,0.349,0.027,0.028
3593,e,u2_R,0.229,0.038,0.037
3593,e,u2_Sloang,0.131,0.053,0.053
3593,e,u2_Sloani,0.244,0.048,0.048
3593,e,u2_Sloanr,0.223,0.051,0.051
3593,e,u2_TESS,0.252,0.027,0.026
3593,e,variance_TESSs15-TESS-n20190815,0.0000068,0.0000019,0.0000023
3593,e,variance_TESSs16-TESS-n20190912,0.0000012,0.0000012,0.0000015
3593,e,variance_OAUV-TURIA2-R-n20210928,0.0000400,0.0000039,0.0000043
3593,e,variance_GMU-R-n20211105,0.0000219,0.0000028,0.0000032
3593,e,variance_LCO-Teid-1m0-Sloang-n20220811,0.00000105,0.00000022,0.00000025
3593,e,variance_LCO-Teid-1m0-Sloani-n20220811,0.00000142,0.00000029,0.00000033
3593,e,variance_TESSs56-TESS-n20220902,0.00000277,0.00000032,0.00000033
3593,e,variance_WST-43cm-Sloanr-n20220903,0.00000140,0.00000052,0.00000067
3593,e,variance_TESSs83-TESS-n20240905,0.00000154,0.00000032,0.00000034
3682,c,Av,0.490,0.075,0.076
3682,c,Period,3.3462406,0.0000023,0.0000023
3682,c,a,0.0480,0.0015,0.0006
3682,c,age,4.2,0.8,2.3
3682,c,ar,5.93,0.20,0.17
3682,c,b,0.464,0.056,0.055
3682,c,delta,0.004576,0.000074,0.000079
3682,c,dilute_TESSs43-TESS-n20210916,0.0010,0.0040,0.0040
3682,c,distance,390.5,2.6,2.6
3682,c,eep,409,17,40
3682,c,f0_TESSs18-TESS-n20191103,1.000040,0.000058,0.000058
3682,c,f0_TESSs42-TESS-n20210821,1.000057,0.000047,0.000046
3682,c,f0_TESSs43-TESS-n20210916,1.000019,0.000047,0.000047
3682,c,f0_TESSs44-TESS-n20211012,0.999994,0.000047,0.000047
3682,c,f0_KeplerCam-Sloani-n20220917,0.99919,0.00010,0.00010
3682,c,f0_LCO-Hal-0m35-QHY600-Sloang-n20221203,0.99891,0.00022,0.00022
3682,c,f0_TESSs70-TESS-n20230921,1.000022,0.000053,0.000053
3682,c,f0_TESSs71-TESS-n20231017,1.000039,0.000055,0.000055
3682,c,fave,1.71,0.10,0.11
3682,c,feh,0.416,0.067,0.059
3682,c,gamma_NEID,36089.8,7.7,7.3
3682,c,ideg,85.51,0.70,0.66
3682,c,initfeh,0.410,0.063,0.054
3682,c,jitter_NEID,15,8,17
3682,c,k,24.8,9.1,8.4
3682,c,logg,4.077,0.040,0.027
3682,c,loggp,2.62,0.17,0.13
3682,c,lstar,2.87,0.16,0.17
3682,c,mp,0.218,0.080,0.075
3682,c,mstar,1.32,0.12,0.05
3682,c,rhop,0.181,0.067,0.067
3682,c,rhostar,0.352,0.034,0.032
3682,c,rp,1.142,0.035,0.036
3682,c,rstar,1.735,0.045,0.045
3682,c,t0,2459692.65921,0.00029,0.00029
3682,c,t14,0.1740,0.0011,0.0012
3682,c,tau,0.0139,0.0009,0.0011
3682,c,tcirc,0.075,0.029,0.033
3682,c,teff,5703,98,100
3682,c,teq,1657,24,25
3682,c,u1_Sloang,0.645,0.055,0.055
3682,c,u1_Sloani,0.373,0.048,0.047
3682,c,u1_TESS,0.318,0.023,0.023
3682,c,u2_Sloang,0.171,0.054,0.053
3682,c,u2_Sloani,0.304,0.049,0.048
3682,c,u2_TESS,0.262,0.022,0.022
3682,c,variance_TESSs18-TESS-n20191103,-0.000000139,0.000000047,0.000000056
3682,c,variance_TESSs42-TESS-n20210821,-0.00000051,0.00000013,0.00000014
3682,c,variance_TESSs43-TESS-n20210916,-0.00000040,0.00000013,0.00000014
3682,c,variance_TESSs44-TESS-n20211012,-0.00000038,0.00000013,0.00000014
3682,c,variance_KeplerCam-Sloani-n20220917,0.00000201,0.00000027,0.00000029
3682,c,variance_LCO-Hal-0m35-QHY600-Sloang-n20221203,0.00000129,0.00000064,0.00000078
3682,c,variance_TESSs70-TESS-n20230921,-0.00000034,0.00000014,0.00000015
3682,c,variance_TESSs71-TESS-n20231017,0.00000008,0.00000017,0.00000018
3682,e,Av,0.476,0.076,0.078
3682,e,Period,3.3462405,0.0000023,0.0000023
3682,e,a,0.0476,0.0017,0.0009
3682,e,age,4.8,1.2,2.8
3682,e,ar,5.80,0.29,0.24
3682,e,b,0.39,0.19,0.10
3682,e,delta,0.00450,0.00011,0.00011
3682,e,dilute_TESSs43-TESS-n20210916,0.0010,0.0040,0.0040
3682,e,distance,390.7,2.6,2.6
3682,e,e,0.15,0.10,0.28
3682,e,eep,418,20,38
3682,e,elim,nan,0.70,0.22
3682,e,f0_TESSs18-TESS-n20191103,1.000038,0.000058,0.000058
3682,e,f0_TESSs42-TESS-n20210821,1.000056,0.000047,0.000047
3682,e,f0_TESSs43-TESS-n20210916,1.000018,0.000047,0.000047
3682,e,f0_TESSs44-TESS-n20211012,0.999994,0.000047,0.000047
3682,e,f0_KeplerCam-Sloani-n20220917,0.99920,0.00010,0.00010
3682,e,f0_LCO-Hal-0m35-QHY600-Sloang-n20221203,0.99893,0.00022,0.00022
3682,e,f0_TESSs70-TESS-n20230921,1.000021,0.000053,0.000053
3682,e,f0_TESSs71-TESS-n20231017,1.000037,0.000055,0.000055
3682,e,fave,1.66,0.21,0.13
3682,e,feh,0.411,0.068,0.061
3682,e,gamma_NEID,36089,10,11
3682,e,ideg,85.8,1.0,1.8
3682,e,initfeh,0.402,0.065,0.056
3682,e,jitter_NEID,19,11,23
3682,e,k,24,17,11
3682,e,logg,4.055,0.060,0.040
3682,e,loggp,2.61,0.20,0.16
3682,e,lstar,2.85,0.16,0.17
3682,e,mp,0.20,0.14,0.10
3682,e,mstar,1.28,0.13,0.07
3682,e,rhop,0.17,0.12,0.08
3682,e,rhostar,0.330,0.047,0.042
3682,e,rp,1.147,0.036,0.038
3682,e,rstar,1.756,0.052,0.056
3682,e,t0,2459679.27433,0.00063,0.00051
3682,e,t14,0.1729,0.0017,0.0017
3682,e,tau,0.0128,0.0017,0.0017
3682,e,tcirc,0.045,0.043,0.038
3682,e,teff,5660,120,110
3682,e,teq,1663,26,27
3682,e,u1_Sloang,0.656,0.057,0.057
3682,e,u1_Sloani,0.387,0.049,0.049
3682,e,u1_TESS,0.325,0.025,0.025
3682,e,u2_Sloang,0.162,0.055,0.054
3682,e,u2_Sloani,0.301,0.049,0.048
3682,e,u2_TESS,0.260,0.023,0.023
3682,e,variance_TESSs18-TESS-n20191103,-0.000000140,0.000000047,0.000000056
3682,e,variance_TESSs42-TESS-n20210821,-0.00000051,0.00000013,0.00000014
3682,e,variance_TESSs43-TESS-n20210916,-0.00000039,0.00000013,0.00000014
3682,e,variance_TESSs44-TESS-n20211012,-0.00000037,0.00000013,0.00000014
3682,e,variance_KeplerCam-Sloani-n20220917,0.00000200,0.00000027,0.00000029
3682,e,variance_LCO-Hal-0m35-QHY600-Sloang-n20221203,0.00000130,0.00000064,0.00000078
3682,e,variance_TESSs70-TESS-n20230921,-0.00000034,0.00000014,0.00000015
3682,e,variance_TESSs71-TESS-n20231017,0.00000008,0.00000017,0.00000018
3856,c,Av,0.026,0.018,0.017
3856,c,Period,2.04360352,0.00000094,0.00000094
3856,c,a,0.03250,0.00049,0.00044
3856,c,age,2.6,1.7,2.3
3856,c,ar,6.622,0.084,0.084
3856,c,b,0.8141,0.0060,0.0059
3856,c,delta,0.01397,0.00018,0.00019
3856,c,dilute_Dragonfly-Sloanr-n20220215,0.0073,0.0046,0.0045
3856,c,distance,309.3,1.4,1.4
3856,c,eep,342,30,26
3856,c,f0_TESSs21-TESS-n20200121,1.000046,0.000064,0.000064
3856,c,f0_TESSs48-TESS-n20220130,0.999967,0.000060,0.000060
3856,c,f0_MuSCAT2-Sloanz-n20220503,1.00219,0.00016,0.00016
3856,c,f0_TRAPPIST-North-Sloanz-n20220202,0.99597,0.00025,0.00025
3856,c,f0_Whitin-R-n20220211,0.99537,0.00017,0.00017
3856,c,f0_AdamsObservatory-I-n20220213,0.99594,0.00023,0.00023
3856,c,f0_Dragonfly-Sloang-n20220215,0.99211,0.00042,0.00043
3856,c,f0_Dragonfly-Sloanr-n20220215,0.99690,0.00034,0.00034
3856,c,f0_MuSCAT2-Sloang-n20220503,1.00209,0.00014,0.00014
3856,c,f0_MuSCAT2-Sloani-n20220503,1.00206,0.00016,0.00016
3856,c,f0_MuSCAT2-Sloanr-n20220503,1.00176,0.00014,0.00014
3856,c,fave,1.292,0.043,0.046
3856,c,feh,0.454,0.076,0.065
3856,c,gamma_HIRES,31,11,12
3856,c,ideg,82.94,0.14,0.14
3856,c,initfeh,0.408,0.070,0.057
3856,c,jitter_HIRES,29,8,13
3856,c,k,80,15,15
3856,c,logg,4.431,0.015,0.014
3856,c,loggp,2.955,0.094,0.078
3856,c,lstar,1.002,0.026,0.026
3856,c,mp,0.54,0.10,0.10
3856,c,mstar,1.096,0.049,0.045
3856,c,rhop,0.371,0.074,0.076
3856,c,rhostar,1.314,0.050,0.051
3856,c,rp,1.213,0.024,0.025
3856,c,rstar,1.055,0.017,0.017
3856,c,slope,-0.106,0.066,0.067
3856,c,t0,2459574.66334,0.00012,0.00012
3856,c,t14,0.07605,0.00057,0.00059
3856,c,tau,0.02125,0.00075,0.00081
3856,c,tcirc,0.0145,0.0030,0.0032
3856,c,teff,5622,50,50
3856,c,teq,1544,13,14
3856,c,u1_I,0.350,0.049,0.049
3856,c,u1_R,0.415,0.047,0.046
3856,c,u1_Sloang,0.618,0.034,0.034
3856,c,u1_Sloani,0.315,0.044,0.044
3856,c,u1_Sloanr,0.463,0.033,0.033
3856,c,u1_Sloanz,0.266,0.033,0.033
3856,c,u1_TESS,0.405,0.032,0.032
3856,c,u2_I,0.277,0.049,0.049
3856,c,u2_R,0.253,0.048,0.048
3856,c,u2_Sloang,0.091,0.035,0.035
3856,c,u2_Sloani,0.275,0.047,0.047
3856,c,u2_Sloanr,0.259,0.034,0.034
3856,c,u2_Sloanz,0.256,0.034,0.034
3856,c,u2_TESS,0.269,0.032,0.032
3856,c,variance_TESSs21-TESS-n20200121,-0.000000041,0.000000067,0.000000077
3856,c,variance_TESSs48-TESS-n20220130,0.00000008,0.00000021,0.00000022
3856,c,variance_MuSCAT2-Sloanz-n20220503,-0.00001166,0.00000071,0.00000074
3856,c,variance_TRAPPIST-North-Sloanz-n20220202,0.0000062,0.0000011,0.0000012
3856,c,variance_Whitin-R-n20220211,0.00000300,0.00000067,0.00000073
3856,c,variance_AdamsObservatory-I-n20220213,0.00000098,0.00000047,0.00000060
3856,c,variance_Dragonfly-Sloang-n20220215,0.0000220,0.0000028,0.0000033
3856,c,variance_Dragonfly-Sloanr-n20220215,0.0000143,0.0000019,0.0000022
3856,c,variance_MuSCAT2-Sloang-n20220503,-0.00000413,0.00000029,0.00000031
3856,c,variance_MuSCAT2-Sloani-n20220503,-0.00001004,0.00000055,0.00000057
3856,c,variance_MuSCAT2-Sloanr-n20220503,-0.00000825,0.00000032,0.00000034
3856,e,Av,0.026,0.017,0.017
3856,e,Period,2.04360353,0.00000093,0.00000093
3856,e,a,0.03232,0.00062,0.00053
3856,e,age,3.7,2.4,3.6
3856,e,ar,6.54,0.23,0.17
3856,e,b,0.8133,0.0065,0.0063
3856,e,delta,0.01395,0.00019,0.00020
3856,e,dilute_Dragonfly-Sloanr-n20220215,0.0074,0.0046,0.0046
3856,e,distance,309.3,1.4,1.4
3856,e,e,0.054,0.038,0.071
3856,e,eep,351,31,44
3856,e,elim,nan,0.20,0.08
3856,e,f0_TESSs21-TESS-n20200121,1.000046,0.000064,0.000064
3856,e,f0_TESSs48-TESS-n20220130,0.999966,0.000060,0.000061
3856,e,f0_MuSCAT2-Sloanz-n20220503,1.00219,0.00016,0.00016
3856,e,f0_TRAPPIST-North-Sloanz-n20220202,0.99597,0.00024,0.00025
3856,e,f0_Whitin-R-n20220211,0.99537,0.00017,0.00017
3856,e,f0_AdamsObservatory-I-n20220213,0.99593,0.00023,0.00023
3856,e,f0_Dragonfly-Sloang-n20220215,0.99212,0.00043,0.00042
3856,e,f0_Dragonfly-Sloanr-n20220215,0.99690,0.00034,0.00035
3856,e,f0_MuSCAT2-Sloang-n20220503,1.00209,0.00014,0.00014
3856,e,f0_MuSCAT2-Sloani-n20220503,1.00205,0.00016,0.00016
3856,e,f0_MuSCAT2-Sloanr-n20220503,1.00175,0.00014,0.00014
3856,e,fave,1.300,0.052,0.057
3856,e,feh,0.448,0.076,0.064
3856,e,gamma_HIRES,29,13,13
3856,e,ideg,82.73,0.60,0.37
3856,e,initfeh,0.412,0.070,0.056
3856,e,jitter_HIRES,30,8,15
3856,e,k,79,17,18
3856,e,logg,4.418,0.038,0.027
3856,e,loggp,2.93,0.11,0.09
3856,e,lstar,1.004,0.026,0.026
3856,e,mp,0.52,0.11,0.12
3856,e,mstar,1.078,0.061,0.054
3856,e,rhop,0.350,0.083,0.089
3856,e,rhostar,1.26,0.13,0.10
3856,e,rp,1.224,0.032,0.035
3856,e,rstar,1.065,0.025,0.029
3856,e,slope,-0.109,0.079,0.075
3856,e,t0,2459562.40174,0.00033,0.00041
3856,e,t14,0.07600,0.00059,0.00060
3856,e,tau,0.02115,0.00079,0.00084
3856,e,tcirc,0.0125,0.0042,0.0040
3856,e,teff,5597,73,68
3856,e,teq,1549,15,17
3856,e,u1_I,0.353,0.050,0.049
3856,e,u1_R,0.419,0.048,0.048
3856,e,u1_Sloang,0.624,0.036,0.036
3856,e,u1_Sloani,0.320,0.045,0.044
3856,e,u1_Sloanr,0.468,0.035,0.035
3856,e,u1_Sloanz,0.269,0.034,0.034
3856,e,u1_TESS,0.409,0.032,0.032
3856,e,u2_I,0.276,0.049,0.049
3856,e,u2_R,0.250,0.048,0.049
3856,e,u2_Sloang,0.086,0.037,0.037
3856,e,u2_Sloani,0.274,0.047,0.046
3856,e,u2_Sloanr,0.255,0.034,0.034
3856,e,u2_Sloanz,0.255,0.034,0.034
3856,e,u2_TESS,0.267,0.033,0.033
3856,e,variance_TESSs21-TESS-n20200121,-0.000000041,0.000000068,0.000000078
3856,e,variance_TESSs48-TESS-n20220130,0.00000008,0.00000021,0.00000021
3856,e,variance_MuSCAT2-Sloanz-n20220503,-0.00001166,0.00000070,0.00000073
3856,e,variance_TRAPPIST-North-Sloanz-n20220202,0.0000062,0.0000011,0.0000012
3856,e,variance_Whitin-R-n20220211,0.00000300,0.00000067,0.00000073
3856,e,variance_AdamsObservatory-I-n20220213,0.00000098,0.00000047,0.00000060
3856,e,variance_Dragonfly-Sloang-n20220215,0.0000220,0.0000028,0.0000033
3856,e,variance_Dragonfly-Sloanr-n20220215,0.0000143,0.0000019,0.0000022
3856,e,variance_MuSCAT2-Sloang-n20220503,-0.00000413,0.00000029,0.00000031
3856,e,variance_MuSCAT2-Sloani-n20220503,-0.00001004,0.00000054,0.00000057
3856,e,variance_MuSCAT2-Sloanr-n20220503,-0.00000825,0.00000032,0.00000034
3877,c,Av,0.038,0.025,0.022
3877,c,Period,4.1235960,0.0000067,0.0000067
3877,c,a,0.0529,0.0014,0.0010
3877,c,age,5.9,1.7,2.9
3877,c,ar,7.85,0.30,0.30
3877,c,b,0.824,0.018,0.016
3877,c,delta,0.00550,0.00020,0.00021
3877,c,dilute_CMO-SAI-RC-600-R-n20230403,0.000000,0.000011,0.000010
3877,c,distance,491.2,3.8,3.9
3877,c,eep,424,26,20
3877,c,f0_TESSs22-TESS-n20200220,0.99994,0.00013,0.00013
3877,c,f0_LCO-Teid-1m0-Sloani-n20230301,0.998193,0.000080,0.000081
3877,c,f0_LCO-TEID-1m0-Sloani-n20230305,0.99570,0.00032,0.00032
3877,c,f0_CMO-SAI-RC-600-R-n20230403,0.99685,0.00026,0.00025
3877,c,f0_LCO-Teid-1m0-Sloang-n20230403,0.99617,0.00020,0.00020
3877,c,fave,0.992,0.045,0.054
3877,c,feh,0.269,0.069,0.067
3877,c,gamma_HIRES,-5.4,5.5,5.5
3877,c,ideg,83.97,0.36,0.34
3877,c,initfeh,0.294,0.061,0.061
3877,c,jitter_HIRES,14.3,4.9,8.8
3877,c,k,36.1,7.6,7.6
3877,c,logg,4.181,0.042,0.037
3877,c,loggp,2.85,0.11,0.10
3877,c,lstar,2.030,0.059,0.061
3877,c,mp,0.314,0.067,0.069
3877,c,mstar,1.160,0.089,0.066
3877,c,rhop,0.342,0.084,0.096
3877,c,rhostar,0.538,0.059,0.064
3877,c,rp,1.042,0.043,0.044
3877,c,rstar,1.445,0.042,0.043
3877,c,slope,-0.29,0.13,0.13
3877,c,t0,2459753.93391,0.00079,0.00078
3877,c,t14,0.1160,0.0021,0.0023
3877,c,tau,0.0225,0.0021,0.0024
3877,c,tcirc,0.39,0.12,0.15
3877,c,teff,5731,81,82
3877,c,teq,1445,17,19
3877,c,u1_R,0.400,0.052,0.052
3877,c,u1_Sloang,0.627,0.053,0.052
3877,c,u1_Sloani,0.306,0.036,0.036
3877,c,u1_TESS,0.339,0.050,0.050
3877,c,u2_R,0.276,0.050,0.050
3877,c,u2_Sloang,0.194,0.052,0.052
3877,c,u2_Sloani,0.261,0.036,0.036
3877,c,u2_TESS,0.291,0.049,0.049
3877,c,variance_TESSs22-TESS-n20200220,-0.00000014,0.00000013,0.00000017
3877,c,variance_LCO-Teid-1m0-Sloani-n20230301,0.00000043,0.00000016,0.00000018
3877,c,variance_LCO-TEID-1m0-Sloani-n20230305,0.0000066,0.0000013,0.0000015
3877,c,variance_CMO-SAI-RC-600-R-n20230403,0.0000058,0.0000012,0.0000014
3877,c,variance_LCO-Teid-1m0-Sloang-n20230403,0.00000043,0.00000057,0.00000067
3877,e,Av,0.037,0.025,0.023
3877,e,Period,4.1235946,0.0000067,0.0000068
3877,e,a,0.0525,0.0012,0.0013
3877,e,age,6.6,2.1,3.0
3877,e,ar,7.74,0.34,0.32
3877,e,b,0.782,0.080,0.045
3877,e,delta,0.00524,0.00035,0.00032
3877,e,dilute_CMO-SAI-RC-600-R-n20230403,0.000000,0.000010,0.000010
3877,e,distance,491.4,3.9,3.9
3877,e,e,0.15,0.10,0.14
3877,e,eep,431,27,16
3877,e,elim,nan,0.40,0.22
3877,e,f0_TESSs22-TESS-n20200220,0.99994,0.00013,0.00013
3877,e,f0_LCO-Teid-1m0-Sloani-n20230301,0.998183,0.000080,0.000081
3877,e,f0_LCO-TEID-1m0-Sloani-n20230305,0.99569,0.00032,0.00032
3877,e,f0_CMO-SAI-RC-600-R-n20230403,0.99686,0.00025,0.00025
3877,e,f0_LCO-Teid-1m0-Sloang-n20230403,0.99621,0.00020,0.00021
3877,e,fave,0.968,0.060,0.059
3877,e,feh,0.266,0.070,0.068
3877,e,gamma_HIRES,-6.4,5.8,5.7
3877,e,ideg,83.55,0.76,0.57
3877,e,initfeh,0.290,0.062,0.062
3877,e,jitter_HIRES,14.7,5.3,9.6
3877,e,k,38.2,8.5,9.4
3877,e,logg,4.167,0.048,0.041
3877,e,loggp,2.88,0.12,0.11
3877,e,lstar,2.033,0.059,0.061
3877,e,mp,0.324,0.072,0.076
3877,e,mstar,1.133,0.079,0.084
3877,e,rhop,0.37,0.10,0.12
3877,e,rhostar,0.516,0.064,0.067
3877,e,rp,1.026,0.046,0.048
3877,e,rstar,1.459,0.045,0.047
3877,e,slope,-0.35,0.15,0.14
3877,e,t0,2459753.9335,0.0011,0.0010
3877,e,t14,0.1128,0.0036,0.0037
3877,e,tau,0.0181,0.0046,0.0048
3877,e,tcirc,0.29,0.14,0.16
3877,e,teff,5705,86,86
3877,e,teq,1450,19,20
3877,e,u1_R,0.400,0.052,0.052
3877,e,u1_Sloang,0.638,0.054,0.054
3877,e,u1_Sloani,0.313,0.038,0.037
3877,e,u1_TESS,0.344,0.051,0.051
3877,e,u2_R,0.270,0.051,0.050
3877,e,u2_Sloang,0.192,0.052,0.052
3877,e,u2_Sloani,0.262,0.036,0.036
3877,e,u2_TESS,0.289,0.050,0.050
3877,e,variance_TESSs22-TESS-n20200220,-0.00000013,0.00000014,0.00000017
3877,e,variance_LCO-Teid-1m0-Sloani-n20230301,0.00000043,0.00000016,0.00000018
3877,e,variance_LCO-TEID-1m0-Sloani-n20230305,0.0000065,0.0000013,0.0000015
3877,e,variance_CMO-SAI-RC-600-R-n20230403,0.0000058,0.0000012,0.0000014
3877,e,variance_LCO-Teid-1m0-Sloang-n20230403,0.00000045,0.00000058,0.00000068
3980,c,Av,0.446,0.090,0.089
3980,c,Period,3.6089254,0.0000031,0.0000030
3980,c,a,0.0494,0.0018,0.0010
3980,c,age,4.7,1.3,3.1
3980,c,ar,6.52,0.35,0.27
3980,c,b,0.928,0.014,0.022
3980,c,delta,0.0067,0.0005,0.0018
3980,c,dilute_MuSCAT2-Sloang-n20210829,-0.006,0.014,0.014
3980,c,distance,494.3,2.6,2.7
3980,c,eep,416,28,36
3980,c,f0_TESSs17-TESS-n20191008,0.99997,0.00011,0.00011
3980,c,f0_TESSs18-TESS-n20191103,0.99992,0.00011,0.00011
3980,c,f0_TESSs24-TESS-n20200416,0.99978,0.00010,0.00010
3980,c,f0_MuSCAT2-Sloang-n20210829,1.00032,0.00015,0.00015
3980,c,f0_MuSCAT2-Sloani-n20210829,1.00055,0.00016,0.00016
3980,c,f0_MuSCAT2-Sloanz-n20210829,1.00063,0.00016,0.00016
3980,c,f0_TESSs58-TESS-n20221030,1.000065,0.000060,0.000060
3980,c,f0_TESSs85-TESS-n20241027,0.99985,0.00010,0.00010
3980,c,fave,1.57,0.10,0.11
3980,c,feh,0.188,0.086,0.085
3980,c,gamma_NEID,-43043,15,14
3980,c,ideg,81.95,0.67,0.40
3980,c,initfeh,0.226,0.078,0.078
3980,c,jitter_NEID,29,14,25
3980,c,k,67,19,21
3980,c,logg,4.106,0.063,0.041
3980,c,loggp,2.92,0.22,0.15
3980,c,lstar,2.77,0.19,0.21
3980,c,mp,0.59,0.17,0.19
3980,c,mstar,1.24,0.13,0.08
3980,c,rhop,0.25,0.14,0.14
3980,c,rhostar,0.403,0.061,0.052
3980,c,rp,1.29,0.10,0.20
3980,c,rstar,1.626,0.050,0.055
3980,c,t0,2459528.89504,0.00056,0.00056
3980,c,t14,0.0983,0.0021,0.0022
3980,c,tau,0.0491,0.0014,0.0011
3980,c,tcirc,0.076,0.070,0.070
3980,c,teff,5840,140,140
3980,c,teq,1621,28,29
3980,c,u1_Sloang,0.586,0.055,0.054
3980,c,u1_Sloani,0.287,0.052,0.051
3980,c,u1_Sloanz,0.302,0.053,0.053
3980,c,u1_TESS,0.287,0.030,0.030
3980,c,u2_Sloang,0.217,0.055,0.055
3980,c,u2_Sloani,0.272,0.049,0.049
3980,c,u2_Sloanz,0.332,0.049,0.049
3980,c,u2_TESS,0.275,0.025,0.024
3980,c,variance_TESSs17-TESS-n20191008,-0.00000045,0.00000014,0.00000017
3980,c,variance_TESSs18-TESS-n20191103,-0.00000009,0.00000016,0.00000020
3980,c,variance_TESSs24-TESS-n20200416,-0.00000033,0.00000014,0.00000016
3980,c,variance_MuSCAT2-Sloang-n20210829,-0.00000011,0.00000035,0.00000037
3980,c,variance_MuSCAT2-Sloani-n20210829,-0.00000352,0.00000048,0.00000051
3980,c,variance_MuSCAT2-Sloanz-n20210829,-0.00000021,0.00000044,0.00000047
3980,c,variance_TESSs58-TESS-n20221030,-0.00000023,0.00000025,0.00000026
3980,c,variance_TESSs85-TESS-n20241027,-0.00000071,0.00000041,0.00000043
3980,e,Av,0.434,0.092,0.090
3980,e,Period,3.6089255,0.0000030,0.0000030
3980,e,a,0.0486,0.0013,0.0016
3980,e,age,6.1,2.3,2.5
3980,e,ar,6.38,0.34,0.32
3980,e,b,0.915,0.010,0.025
3980,e,delta,0.0065,0.0004,0.0012
3980,e,dilute_MuSCAT2-Sloang-n20210829,-0.006,0.014,0.014
3980,e,distance,494.4,2.6,2.7
3980,e,e,0.117,0.078,0.093
3980,e,eep,441,43,14
3980,e,elim,nan,0.29,0.16
3980,e,f0_TESSs17-TESS-n20191008,0.99997,0.00011,0.00011
3980,e,f0_TESSs18-TESS-n20191103,0.99992,0.00011,0.00011
3980,e,f0_TESSs24-TESS-n20200416,0.99978,0.00010,0.00010
3980,e,f0_MuSCAT2-Sloang-n20210829,1.00032,0.00015,0.00015
3980,e,f0_MuSCAT2-Sloani-n20210829,1.00055,0.00015,0.00015
3980,e,f0_MuSCAT2-Sloanz-n20210829,1.00064,0.00016,0.00016
3980,e,f0_TESSs58-TESS-n20221030,1.000064,0.000060,0.000060
3980,e,f0_TESSs85-TESS-n20241027,0.99984,0.00010,0.00010
3980,e,fave,1.55,0.11,0.12
3980,e,feh,0.182,0.085,0.085
3980,e,gamma_NEID,-43044,14,14
3980,e,ideg,81.6,1.3,0.6
3980,e,initfeh,0.216,0.079,0.078
3980,e,jitter_NEID,28,15,26
3980,e,k,71,20,21
3980,e,logg,4.081,0.060,0.052
3980,e,loggp,2.94,0.19,0.14
3980,e,lstar,2.76,0.19,0.20
3980,e,mp,0.60,0.17,0.19
3980,e,mstar,1.17,0.09,0.12
3980,e,rhop,0.30,0.14,0.13
3980,e,rhostar,0.377,0.058,0.060
3980,e,rp,1.30,0.08,0.13
3980,e,rstar,1.645,0.055,0.059
3980,e,t0,2459543.3304,0.0015,0.0013
3980,e,t14,0.0970,0.0027,0.0029
3980,e,tau,0.048,0.011,0.002
3980,e,tcirc,0.076,0.073,0.045
3980,e,teff,5800,140,140
3980,e,teq,1624,28,29
3980,e,u1_Sloang,0.600,0.058,0.059
3980,e,u1_Sloani,0.292,0.052,0.052
3980,e,u1_Sloanz,0.305,0.053,0.053
3980,e,u1_TESS,0.293,0.031,0.031
3980,e,u2_Sloang,0.215,0.056,0.055
3980,e,u2_Sloani,0.269,0.050,0.050
3980,e,u2_Sloanz,0.327,0.050,0.050
3980,e,u2_TESS,0.272,0.025,0.025
3980,e,variance_TESSs17-TESS-n20191008,-0.00000045,0.00000014,0.00000017
3980,e,variance_TESSs18-TESS-n20191103,-0.00000010,0.00000017,0.00000020
3980,e,variance_TESSs24-TESS-n20200416,-0.00000032,0.00000014,0.00000016
3980,e,variance_MuSCAT2-Sloang-n20210829,-0.00000011,0.00000036,0.00000038
3980,e,variance_MuSCAT2-Sloani-n20210829,-0.00000351,0.00000048,0.00000051
3980,e,variance_MuSCAT2-Sloanz-n20210829,-0.00000022,0.00000044,0.00000046
3980,e,variance_TESSs58-TESS-n20221030,-0.00000023,0.00000025,0.00000026
3980,e,variance_TESSs85-TESS-n20241027,-0.00000072,0.00000041,0.00000043
4214,c,Av,0.48,0.15,0.15
4214,c,Period,3.4913885,0.0000032,0.0000033
4214,c,a,0.05018,0.00094,0.00077
4214,c,age,1.1,0.8,1.3
4214,c,ar,7.52,0.26,0.23
4214,c,b,0.555,0.041,0.041
4214,c,delta,0.004663,0.000085,0.000088
4214,c,dilute_TESSs34-TESS-n20210114,0.0021,0.0074,0.0074
4214,c,distance,337.8,1.9,1.9
4214,c,eep,328,37,22
4214,c,f0_TESSs7-TESS-n20190108,1.000046,0.000050,0.000051
4214,c,f0_TESSs33-TESS-n20201218,1.000002,0.000055,0.000055
4214,c,f0_TESSs34-TESS-n20210114,1.000131,0.000051,0.000051
4214,c,f0_GMU-R-n20211213,0.98823,0.00067,0.00068
4214,c,f0_PEST-R-n20211224,0.99752,0.00017,0.00017
4214,c,f0_ElSauce-B-n20230123,0.99892,0.00017,0.00017
4214,c,fave,1.65,0.15,0.20
4214,c,feh,0.294,0.086,0.082
4214,c,gamma_CHIRON,51584,28,24
4214,c,gamma_PFS,26,26,32
4214,c,ideg,85.77,0.47,0.42
4214,c,initfeh,0.322,0.073,0.070
4214,c,jitter_CHIRON,0,0,0
4214,c,jitter_PFS,17,7,13
4214,c,k,56.2,5.6,5.4
4214,c,logg,4.266,0.036,0.029
4214,c,loggp,3.152,0.057,0.052
4214,c,lstar,3.04,0.34,0.42
4214,c,mp,0.520,0.054,0.053
4214,c,mstar,1.382,0.076,0.064
4214,c,rhop,0.74,0.10,0.11
4214,c,rhostar,0.661,0.065,0.061
4214,c,rp,0.953,0.030,0.032
4214,c,rstar,1.434,0.038,0.040
4214,c,slope,-0.23,0.12,0.10
4214,c,t0,2459129.83460,0.00034,0.00034
4214,c,t14,0.1356,0.0011,0.0012
4214,c,tau,0.01225,0.00078,0.00098
4214,c,tcirc,0.56,0.11,0.12
4214,c,teff,6370,210,220
4214,c,teq,1642,40,47
4214,c,u1_B,0.529,0.066,0.066
4214,c,u1_R,0.295,0.044,0.045
4214,c,u1_TESS,0.216,0.034,0.035
4214,c,u2_B,0.230,0.060,0.059
4214,c,u2_R,0.329,0.038,0.037
4214,c,u2_TESS,0.300,0.030,0.030
4214,c,variance_TESSs7-TESS-n20190108,-0.000000018,0.000000029,0.000000035
4214,c,variance_TESSs33-TESS-n20201218,-0.000000012,0.000000068,0.000000075
4214,c,variance_TESSs34-TESS-n20210114,0.000000010,0.000000054,0.000000060
4214,c,variance_GMU-R-n20211213,0.000125,0.000011,0.000012
4214,c,variance_PEST-R-n20211224,0.00000171,0.00000048,0.00000055
4214,c,variance_ElSauce-B-n20230123,-0.00000337,0.00000029,0.00000036
4214,e,Av,0.42,0.15,0.16
4214,e,Period,3.4913882,0.0000032,0.0000033
4214,e,a,0.0498,0.0011,0.0009
4214,e,age,1.7,1.2,1.9
4214,e,ar,7.35,0.33,0.29
4214,e,b,0.40,0.23,0.14
4214,e,delta,0.00451,0.00012,0.00014
4214,e,dilute_TESSs34-TESS-n20210114,0.0018,0.0075,0.0075
4214,e,distance,337.9,1.9,1.9
4214,e,e,0.135,0.086,0.071
4214,e,eep,342,32,46
4214,e,elim,nan,0.25,0.17
4214,e,f0_TESSs7-TESS-n20190108,1.000043,0.000050,0.000051
4214,e,f0_TESSs33-TESS-n20201218,0.999999,0.000055,0.000055
4214,e,f0_TESSs34-TESS-n20210114,1.000127,0.000051,0.000051
4214,e,f0_GMU-R-n20211213,0.98823,0.00066,0.00067
4214,e,f0_PEST-R-n20211224,0.99753,0.00017,0.00017
4214,e,f0_ElSauce-B-n20230123,0.99899,0.00018,0.00018
4214,e,fave,1.57,0.15,0.18
4214,e,feh,0.292,0.086,0.081
4214,e,gamma_CHIRON,51575,33,28
4214,e,gamma_PFS,40,31,38
4214,e,ideg,86.5,0.9,1.9
4214,e,initfeh,0.325,0.074,0.070
4214,e,jitter_CHIRON,0,0,0
4214,e,jitter_PFS,16,8,15
4214,e,k,57.5,6.1,5.8
4214,e,logg,4.242,0.049,0.039
4214,e,loggp,3.149,0.061,0.055
4214,e,lstar,2.92,0.33,0.40
4214,e,mp,0.517,0.057,0.055
4214,e,mstar,1.349,0.091,0.078
4214,e,rhop,0.74,0.11,0.12
4214,e,rhostar,0.617,0.080,0.075
4214,e,rp,0.952,0.031,0.034
4214,e,rstar,1.456,0.044,0.048
4214,e,slope,-0.27,0.15,0.12
4214,e,t0,2459129.83465,0.00035,0.00035
4214,e,t14,0.1335,0.0015,0.0019
4214,e,tau,0.0099,0.0014,0.0020
4214,e,tcirc,0.44,0.14,0.15
4214,e,teff,6260,230,240
4214,e,teq,1632,38,44
4214,e,u1_B,0.553,0.068,0.069
4214,e,u1_R,0.314,0.046,0.048
4214,e,u1_TESS,0.230,0.036,0.037
4214,e,u2_B,0.212,0.063,0.062
4214,e,u2_R,0.324,0.038,0.038
4214,e,u2_TESS,0.298,0.031,0.031
4214,e,variance_TESSs7-TESS-n20190108,-0.000000018,0.000000029,0.000000035
4214,e,variance_TESSs33-TESS-n20201218,-0.000000012,0.000000068,0.000000076
4214,e,variance_TESSs34-TESS-n20210114,0.000000008,0.000000053,0.000000059
4214,e,variance_GMU-R-n20211213,0.000125,0.000011,0.000012
4214,e,variance_PEST-R-n20211224,0.00000171,0.00000047,0.00000055
4214,e,variance_ElSauce-B-n20230123,-0.00000337,0.00000029,0.00000035
4487,c,Av,0.384,0.020,0.020
4487,c,Period,3.9540709,0.0000021,0.0000021
4487,c,a,0.05448,0.00086,0.00085
4487,c,age,2.45,0.84,0.92
4487,c,ar,7.16,0.23,0.24
4487,c,b,0.394,0.085,0.064
4487,c,delta,0.00669,0.00061,0.00073
4487,c,dilute_TESSs41-TESS-n20210724,0.045,0.097,0.096
4487,c,distance,476.7,2.0,2.1
4487,c,eep,361,17,28
4487,c,f0_TESSs14-15-TESS-n20190718,1.00062,0.00011,0.00011
4487,c,f0_TESSs41-TESS-n20210724,1.000262,0.000057,0.000057
4487,c,f0_OAUV-TURIA1-R-n20220401,0.98933,0.00080,0.00080
4487,c,f0_TESSs55-56-TESS-n20220805,0.999778,0.000045,0.000045
4487,c,f0_TESSs75-76-TESS-n20240130,1.000058,0.000046,0.000045
4487,c,f0_TESSs82-83-TESS-n20240810,1.000294,0.000048,0.000048
4487,c,fave,1.638,0.064,0.069
4487,c,feh,0.216,0.088,0.089
4487,c,gamma_HIRES,9,12,11
4487,c,ideg,86.85,0.63,0.76
4487,c,initfeh,0.299,0.084,0.080
4487,c,jitter_HIRES,25,11,22
4487,c,k,130,16,16
4487,c,logg,4.150,0.032,0.033
4487,c,loggp,3.261,0.076,0.071
4487,c,lstar,3.57,0.11,0.11
4487,c,mp,1.25,0.16,0.16
4487,c,mstar,1.378,0.064,0.065
4487,c,rhop,0.70,0.13,0.16
4487,c,rhostar,0.445,0.041,0.047
4487,c,rp,1.303,0.064,0.069
4487,c,rstar,1.634,0.046,0.046
4487,c,t0,2460079.02001,0.00025,0.00025
4487,c,t14,0.1779,0.0012,0.0012
4487,c,tau,0.0158,0.0011,0.0012
4487,c,tcirc,0.48,0.13,0.16
4487,c,teff,6206,88,90
4487,c,teq,1639,16,17
4487,c,u1_R,0.305,0.052,0.051
4487,c,u1_TESS,0.245,0.021,0.021
4487,c,u2_R,0.315,0.050,0.050
4487,c,u2_TESS,0.305,0.023,0.023
4487,c,variance_TESSs14-15-TESS-n20190718,0.00000098,0.00000025,0.00000028
4487,c,variance_TESSs41-TESS-n20210724,0.00000025,0.00000021,0.00000022
4487,c,variance_OAUV-TURIA1-R-n20220401,0.000040,0.000009,0.000011
4487,c,variance_TESSs55-56-TESS-n20220805,0.00000000,0.00000017,0.00000018
4487,c,variance_TESSs75-76-TESS-n20240130,-0.00000012,0.00000016,0.00000017
4487,c,variance_TESSs82-83-TESS-n20240810,-0.00000047,0.00000018,0.00000019
4487,e,Av,0.384,0.020,0.020
4487,e,Period,3.9540709,0.0000020,0.0000020
4487,e,a,0.05431,0.00088,0.00086
4487,e,age,2.69,0.90,0.98
4487,e,ar,7.07,0.26,0.27
4487,e,b,0.34,0.16,0.10
4487,e,delta,0.00677,0.00065,0.00078
4487,e,dilute_TESSs41-TESS-n20210724,0.06,0.10,0.10
4487,e,distance,476.8,2.1,2.1
4487,e,e,0.056,0.039,0.062
4487,e,eep,370,23,28
4487,e,elim,nan,0.17,0.08
4487,e,f0_TESSs14-15-TESS-n20190718,1.00062,0.00011,0.00011
4487,e,f0_TESSs41-TESS-n20210724,1.000261,0.000058,0.000058
4487,e,f0_OAUV-TURIA1-R-n20220401,0.98937,0.00080,0.00082
4487,e,f0_TESSs55-56-TESS-n20220805,0.999777,0.000045,0.000046
4487,e,f0_TESSs75-76-TESS-n20240130,1.000057,0.000045,0.000045
4487,e,f0_TESSs82-83-TESS-n20240810,1.000293,0.000048,0.000048
4487,e,fave,1.640,0.066,0.071
4487,e,feh,0.210,0.088,0.089
4487,e,gamma_HIRES,8,15,14
4487,e,ideg,87.1,0.8,1.3
4487,e,initfeh,0.285,0.085,0.084
4487,e,jitter_HIRES,31,14,28
4487,e,k,132,20,21
4487,e,logg,4.137,0.037,0.036
4487,e,loggp,3.252,0.092,0.081
4487,e,lstar,3.58,0.11,0.11
4487,e,mp,1.26,0.20,0.20
4487,e,mstar,1.366,0.065,0.066
4487,e,rhop,0.67,0.15,0.17
4487,e,rhostar,0.427,0.046,0.050
4487,e,rp,1.323,0.072,0.081
4487,e,rstar,1.652,0.051,0.054
4487,e,t0,2460082.97410,0.00026,0.00027
4487,e,t14,0.1774,0.0013,0.0014
4487,e,tau,0.0153,0.0012,0.0014
4487,e,tcirc,0.42,0.14,0.17
4487,e,teff,6176,97,98
4487,e,teq,1642,17,18
4487,e,u1_R,0.308,0.052,0.052
4487,e,u1_TESS,0.250,0.022,0.022
4487,e,u2_R,0.313,0.051,0.051
4487,e,u2_TESS,0.305,0.023,0.023
4487,e,variance_TESSs14-15-TESS-n20190718,0.00000099,0.00000025,0.00000028
4487,e,variance_TESSs41-TESS-n20210724,0.00000026,0.00000021,0.00000022
4487,e,variance_OAUV-TURIA1-R-n20220401,0.000040,0.000009,0.000011
4487,e,variance_TESSs55-56-TESS-n20220805,0.00000000,0.00000017,0.00000018
4487,e,variance_TESSs75-76-TESS-n20240130,-0.00000012,0.00000017,0.00000017
4487,e,variance_TESSs82-83-TESS-n20240810,-0.00000047,0.00000018,0.00000019
4734,c,Av,0.47,0.13,0.14
4734,c,Period,6.235633,0.000011,0.000010
4734,c,a,0.0740,0.0018,0.0013
4734,c,age,3.2,0.8,1.3
4734,c,ar,8.59,0.19,0.09
4734,c,b,0.12,0.08,0.12
4734,c,delta,0.002908,0.000074,0.000076
4734,c,dilute_TESSs43-TESS-n20210916,-0.008,0.016,0.016
4734,c,distance,603.6,5.1,5.2
4734,c,eep,397,21,26
4734,c,f0_TESSs6-TESS-n20181215,1.000046,0.000079,0.000079
4734,c,f0_TESSs33-TESS-n20201218,1.000115,0.000084,0.000084
4734,c,f0_TESSs72-TESS-n20231113,0.999833,0.000084,0.000084
4734,c,f0_TESSs43-TESS-n20210916,1.00056,0.00012,0.00012
4734,c,f0_TESSs44-TESS-n20211012,1.000130,0.000097,0.000097
4734,c,f0_TESSs45-TESS-n20211107,0.999996,0.000082,0.000081
4734,c,f0_LCO-McD-1m0-Sloang-n20221101,1.00026,0.00010,0.00010
4734,c,f0_LCO-CTIO-1m0-Sloani-n20221126,0.99920,0.00014,0.00014
4734,c,f0_LCO-CTIO-1m0-Sloang-n20221221,0.99935,0.00011,0.00011
4734,c,f0_LCO-Teid-1m0-Sloang-n20221221,0.99992,0.00012,0.00012
4734,c,f0_LCO-McD-1m0-Sloani-n20221227,0.99932,0.00012,0.00012
4734,c,fave,1.05,0.09,0.11
4734,c,feh,0.288,0.078,0.076
4734,c,gamma_HIRES,-35.3,3.9,3.8
4734,c,gamma_NEID,-15454.9,3.5,3.6
4734,c,ideg,89.20,0.86,0.56
4734,c,initfeh,0.316,0.076,0.077
4734,c,jitter_HIRES,2.0,2.0,3.7
4734,c,jitter_NEID,8.1,4.3,4.9
4734,c,k,17.3,2.7,2.8
4734,c,logg,4.046,0.026,0.014
4734,c,loggp,2.704,0.079,0.068
4734,c,lstar,4.21,0.43,0.53
4734,c,mp,0.194,0.032,0.033
4734,c,mstar,1.391,0.097,0.074
4734,c,rhop,0.260,0.045,0.046
4734,c,rhostar,0.309,0.020,0.010
4734,c,rp,0.974,0.023,0.025
4734,c,rstar,1.857,0.036,0.038
4734,c,slope,-0.148,0.019,0.018
4734,c,t0,2459710.23803,0.00073,0.00071
4734,c,t14,0.2422,0.0018,0.0018
4734,c,tau,0.01264,0.00028,0.00063
4734,c,tcirc,2.32,0.46,0.47
4734,c,teff,6070,150,160
4734,c,teq,1468,33,36
4734,c,u1_Sloang,0.514,0.043,0.043
4734,c,u1_Sloani,0.267,0.042,0.042
4734,c,u1_TESS,0.262,0.030,0.030
4734,c,u2_Sloang,0.228,0.038,0.037
4734,c,u2_Sloani,0.304,0.037,0.037
4734,c,u2_TESS,0.298,0.023,0.023
4734,c,variance_TESSs6-TESS-n20181215,-0.00000001,0.00000009,0.00000011
4734,c,variance_TESSs33-TESS-n20201218,0.00000005,0.00000018,0.00000020
4734,c,variance_TESSs72-TESS-n20231113,-0.00000040,0.00000040,0.00000041
4734,c,variance_TESSs43-TESS-n20210916,0.00000208,0.00000040,0.00000044
4734,c,variance_TESSs44-TESS-n20211012,0.00000022,0.00000024,0.00000026
4734,c,variance_TESSs45-TESS-n20211107,-0.00000012,0.00000017,0.00000019
4734,c,variance_LCO-McD-1m0-Sloang-n20221101,0.00000052,0.00000013,0.00000014
4734,c,variance_LCO-CTIO-1m0-Sloani-n20221126,0.00000152,0.00000031,0.00000035
4734,c,variance_LCO-CTIO-1m0-Sloang-n20221221,0.00000212,0.00000022,0.00000024
4734,c,variance_LCO-Teid-1m0-Sloang-n20221221,0.00000123,0.00000022,0.00000025
4734,c,variance_LCO-McD-1m0-Sloani-n20221227,0.00000108,0.00000022,0.00000025
4734,e,Av,0.57,0.17,0.21
4734,e,Period,6.235632,0.000011,0.000010
4734,e,a,0.0753,0.0018,0.0019
4734,e,age,2.2,1.1,1.3
4734,e,ar,8.97,0.40,0.49
4734,e,b,0.20,0.14,0.19
4734,e,delta,0.002941,0.000082,0.000093
4734,e,dilute_TESSs43-TESS-n20210916,-0.008,0.016,0.016
4734,e,distance,602.8,5.1,5.2
4734,e,e,0.093,0.057,0.068
4734,e,eep,366,27,36
4734,e,elim,nan,0.22,0.12
4734,e,f0_TESSs6-TESS-n20181215,1.000047,0.000079,0.000079
4734,e,f0_TESSs33-TESS-n20201218,1.000117,0.000084,0.000084
4734,e,f0_TESSs72-TESS-n20231113,0.999836,0.000084,0.000084
4734,e,f0_TESSs43-TESS-n20210916,1.00056,0.00012,0.00012
4734,e,f0_TESSs44-TESS-n20211012,1.000133,0.000097,0.000096
4734,e,f0_TESSs45-TESS-n20211107,0.999998,0.000082,0.000082
4734,e,f0_LCO-McD-1m0-Sloang-n20221101,1.00025,0.00010,0.00010
4734,e,f0_LCO-CTIO-1m0-Sloani-n20221126,0.99920,0.00014,0.00014
4734,e,f0_LCO-CTIO-1m0-Sloang-n20221221,0.99934,0.00011,0.00011
4734,e,f0_LCO-Teid-1m0-Sloang-n20221221,0.99991,0.00013,0.00012
4734,e,f0_LCO-McD-1m0-Sloani-n20221227,0.99932,0.00012,0.00012
4734,e,fave,1.08,0.11,0.15
4734,e,feh,0.304,0.078,0.069
4734,e,gamma_HIRES,-35.6,3.8,3.8
4734,e,gamma_NEID,-15455.2,3.4,3.5
4734,e,ideg,88.8,1.1,0.8
4734,e,initfeh,0.375,0.093,0.076
4734,e,jitter_HIRES,2.5,2.5,3.8
4734,e,jitter_NEID,7.5,4.7,4.9
4734,e,k,17.8,2.9,3.0
4734,e,logg,4.090,0.047,0.056
4734,e,loggp,2.752,0.092,0.086
4734,e,lstar,4.53,0.57,0.86
4734,e,mp,0.206,0.036,0.038
4734,e,mstar,1.46,0.10,0.11
4734,e,rhop,0.296,0.061,0.073
4734,e,rhostar,0.351,0.045,0.061
4734,e,rp,0.951,0.035,0.035
4734,e,rstar,1.802,0.064,0.061
4734,e,slope,-0.149,0.019,0.017
4734,e,t0,2459697.76671,0.00074,0.00073
4734,e,t14,0.2426,0.0020,0.0023
4734,e,tau,0.0130,0.0005,0.0018
4734,e,tcirc,2.50,0.70,0.77
4734,e,teff,6270,250,340
4734,e,teq,1482,38,49
4734,e,u1_Sloang,0.477,0.059,0.055
4734,e,u1_Sloani,0.240,0.050,0.048
4734,e,u1_TESS,0.237,0.040,0.038
4734,e,u2_Sloang,0.257,0.045,0.046
4734,e,u2_Sloani,0.316,0.038,0.038
4734,e,u2_TESS,0.310,0.025,0.025
4734,e,variance_TESSs6-TESS-n20181215,-0.00000001,0.00000009,0.00000011
4734,e,variance_TESSs33-TESS-n20201218,0.00000005,0.00000018,0.00000020
4734,e,variance_TESSs72-TESS-n20231113,-0.00000041,0.00000040,0.00000042
4734,e,variance_TESSs43-TESS-n20210916,0.00000209,0.00000040,0.00000044
4734,e,variance_TESSs44-TESS-n20211012,0.00000022,0.00000024,0.00000026
4734,e,variance_TESSs45-TESS-n20211107,-0.00000013,0.00000017,0.00000018
4734,e,variance_LCO-McD-1m0-Sloang-n20221101,0.00000052,0.00000013,0.00000014
4734,e,variance_LCO-CTIO-1m0-Sloani-n20221126,0.00000151,0.00000030,0.00000035
4734,e,variance_LCO-CTIO-1m0-Sloang-n20221221,0.00000212,0.00000022,0.00000024
4734,e,variance_LCO-Teid-1m0-Sloang-n20221221,0.00000123,0.00000022,0.00000025
4734,e,variance_LCO-McD-1m0-Sloani-n20221227,0.00000108,0.00000022,0.00000025
4794,c,Av,0.331,0.086,0.087
4794,c,Period,3.5658116,0.0000063,0.0000063
4794,c,a,0.0492,0.0010,0.0009
4794,c,age,2.7,0.9,1.4
4794,c,ar,7.32,0.25,0.14
4794,c,b,0.18,0.12,0.14
4794,c,delta,0.00823,0.00035,0.00037
4794,c,dilute_TESSs34-TESS-n20210114,0.010,0.036,0.036
4794,c,distance,548.2,4.4,4.4
4794,c,eep,369,24,35
4794,c,f0_TESSs7-TESS-n20190108,1.00016,0.00011,0.00011
4794,c,f0_TESSs34-TESS-n20210114,1.00177,0.00015,0.00015
4794,c,f0_Hwd-R-n20220206,0.99626,0.00050,0.00050
4794,c,fave,1.78,0.14,0.16
4794,c,feh,-0.102,0.077,0.066
4794,c,gamma_CHIRON,5953,22,21
4794,c,ideg,88.6,1.1,1.0
4794,c,initfeh,0.039,0.062,0.056
4794,c,jitter_CHIRON,22,22,33
4794,c,k,111,26,27
4794,c,logg,4.215,0.036,0.021
4794,c,loggp,3.17,0.12,0.10
4794,c,lstar,3.16,0.27,0.31
4794,c,mp,0.97,0.23,0.24
4794,c,mstar,1.250,0.075,0.068
4794,c,rhop,0.57,0.14,0.15
4794,c,rhostar,0.583,0.057,0.034
4794,c,rp,1.281,0.039,0.044
4794,c,rstar,1.451,0.030,0.036
4794,c,t0,2458889.68950,0.00070,0.00071
4794,c,t14,0.1673,0.0019,0.0019
4794,c,tau,0.0145,0.0006,0.0011
4794,c,tcirc,0.244,0.068,0.077
4794,c,teff,6390,150,160
4794,c,teq,1673,33,35
4794,c,u1_R,0.283,0.051,0.052
4794,c,u1_TESS,0.209,0.036,0.036
4794,c,u2_R,0.326,0.050,0.049
4794,c,u2_TESS,0.297,0.036,0.035
4794,c,variance_TESSs7-TESS-n20190108,-0.00000020,0.00000015,0.00000018
4794,c,variance_TESSs34-TESS-n20210114,0.00000264,0.00000055,0.00000060
4794,c,variance_Hwd-R-n20220206,0.0000048,0.0000016,0.0000023
4794,e,Av,0.328,0.094,0.091
4794,e,Period,3.5658115,0.0000064,0.0000064
4794,e,a,0.0491,0.0013,0.0010
4794,e,age,2.9,1.3,1.8
4794,e,ar,7.25,0.31,0.28
4794,e,b,0.20,0.13,0.16
4794,e,delta,0.00824,0.00036,0.00038
4794,e,dilute_TESSs34-TESS-n20210114,0.010,0.036,0.036
4794,e,distance,548.3,4.3,4.4
4794,e,e,0.066,0.047,0.095
4794,e,eep,375,32,41
4794,e,elim,nan,0.26,0.10
4794,e,f0_TESSs7-TESS-n20190108,1.00016,0.00011,0.00011
4794,e,f0_TESSs34-TESS-n20210114,1.00176,0.00015,0.00015
4794,e,f0_Hwd-R-n20220206,0.99625,0.00050,0.00051
4794,e,fave,1.76,0.14,0.16
4794,e,feh,-0.104,0.081,0.066
4794,e,gamma_CHIRON,5950,23,21
4794,e,ideg,88.4,1.3,1.1
4794,e,initfeh,0.032,0.067,0.058
4794,e,jitter_CHIRON,20,21,35
4794,e,k,110,25,26
4794,e,logg,4.206,0.047,0.039
4794,e,loggp,3.15,0.12,0.10
4794,e,lstar,3.15,0.28,0.32
4794,e,mp,0.95,0.22,0.23
4794,e,mstar,1.242,0.093,0.080
4794,e,rhop,0.55,0.14,0.16
4794,e,rhostar,0.567,0.070,0.068
4794,e,rp,1.286,0.047,0.051
4794,e,rstar,1.455,0.042,0.046
4794,e,t0,2458886.12374,0.00071,0.00071
4794,e,t14,0.1675,0.0020,0.0023
4794,e,tau,0.0146,0.0007,0.0016
4794,e,tcirc,0.207,0.080,0.089
4794,e,teff,6370,180,180
4794,e,teq,1675,34,36
4794,e,u1_R,0.285,0.052,0.053
4794,e,u1_TESS,0.210,0.037,0.037
4794,e,u2_R,0.325,0.050,0.050
4794,e,u2_TESS,0.296,0.035,0.036
4794,e,variance_TESSs7-TESS-n20190108,-0.00000020,0.00000015,0.00000018
4794,e,variance_TESSs34-TESS-n20210114,0.00000264,0.00000055,0.00000060
4794,e,variance_Hwd-R-n20220206,0.0000048,0.0000016,0.0000023
4961,e,Av,0.50,0.21,0.21
4961,e,Period,7.4791820,0.0000082,0.0000082
4961,e,a,0.0726,0.0011,0.0013
4961,e,age,8.0,4.1,3.8
4961,e,ar,17.15,0.61,0.60
4961,e,b,0.639,0.040,0.031
4961,e,delta,0.01541,0.00036,0.00035
4961,e,dilute_TESSs11-TESS-n20190423,0.275,0.018,0.017
4961,e,dilute_TESSs37-TESS-n20210402,0.275,0.018,0.017
4961,e,dilute_TESSs38-TESS-n20210429,0.275,0.018,0.017
4961,e,distance,213.68,0.49,0.50
4961,e,e,0.182,0.048,0.040
4961,e,eep,365,26,26
4961,e,f0_TESSs11-TESS-n20190423,1.00002,0.00016,0.00016
4961,e,f0_TESSs37-TESS-n20210402,1.000161,0.000074,0.000074
4961,e,f0_TESSs38-TESS-n20210429,1.00016,0.00011,0.00011
4961,e,f0_Hwd-R-n20220212,0.99829,0.00028,0.00028
4961,e,f0_TESSs64-TESS-n20230406,0.99959,0.00014,0.00013
4961,e,f0_TRAPPIST-South-Sloanz-n20230421,1.00051,0.00035,0.00036
4961,e,f0_TESSs65-TESS-n20230504,0.99985,0.00014,0.00014
4961,e,fave,0.157,0.019,0.022
4961,e,feh,0.206,0.088,0.090
4961,e,gamma_PFS,-9,15,15
4961,e,ideg,88.11,0.14,0.13
4961,e,initfeh,0.208,0.087,0.087
4961,e,jitter_PFS,36,15,28
4961,e,k,202,25,21
4961,e,logg,4.479,0.034,0.034
4961,e,loggp,3.567,0.069,0.056
4961,e,lstar,0.629,0.082,0.097
4961,e,mp,1.80,0.23,0.21
4961,e,mstar,0.912,0.040,0.051
4961,e,rhop,1.67,0.28,0.27
4961,e,rhostar,1.70,0.17,0.19
4961,e,rp,1.101,0.039,0.041
4961,e,rstar,0.912,0.030,0.032
4961,e,t0,2459884.82079,0.00036,0.00036
4961,e,t14,0.1470,0.0020,0.0020
4961,e,tau,0.0259,0.0023,0.0022
4961,e,tcirc,12.9,2.8,3.3
4961,e,teff,5380,170,180
4961,e,teq,919,29,30
4961,e,u1_R,0.421,0.060,0.059
4961,e,u1_Sloanz,0.299,0.054,0.054
4961,e,u1_TESS,0.378,0.039,0.038
4961,e,u2_R,0.189,0.055,0.055
4961,e,u2_Sloanz,0.232,0.051,0.051
4961,e,u2_TESS,0.246,0.028,0.029
4961,e,variance_TESSs11-TESS-n20190423,0.00000384,0.00000053,0.00000060
4961,e,variance_TESSs37-TESS-n20210402,-0.00000064,0.00000023,0.00000024
4961,e,variance_TESSs38-TESS-n20210429,-0.00000039,0.00000034,0.00000037
4961,e,variance_Hwd-R-n20220212,0.0000055,0.0000010,0.0000012
4961,e,variance_TESSs64-TESS-n20230406,-0.00000108,0.00000067,0.00000070
4961,e,variance_TRAPPIST-South-Sloanz-n20230421,0.0000112,0.0000019,0.0000022
4961,e,variance_TESSs65-TESS-n20230504,-0.00000137,0.00000069,0.00000073
5181,c,Av,0.40,0.11,0.07
5181,c,Period,3.8922295,0.0000023,0.0000023
5181,c,a,0.0522,0.0010,0.0008
5181,c,age,4.1,1.1,1.5
5181,c,age_1,4.1,1.1,1.5
5181,c,ar,7.32,0.19,0.20
5181,c,b,0.806,0.013,0.012
5181,c,delta,0.00640,0.00012,0.00012
5181,c,dilute_TESSs26-TESS-n20200609,0.0152,0.0010,0.0011
5181,c,dilute_TESSs40-TESS-n20210625,0.0151,0.0010,0.0011
5181,c,dilute_KeplerCam-Sloani-n20220604,0.0135,0.0010,0.0010
5181,c,dilute_TESSs53-TESS-n20220613,0.0151,0.0010,0.0011
5181,c,dilute_TESSs54-TESS-n20220709,0.0152,0.0010,0.0011
5181,c,dilute_TESSs80-TESS-n20240618,0.0152,0.0010,0.0011
5181,c,dilute_MuSCAT2-Sloang-n20240821,0.00313,0.00034,0.00038
5181,c,dilute_MuSCAT2-Sloani-n20240821,0.0135,0.0009,0.0010
5181,c,dilute_MuSCAT2-Sloanr-n20240821,0.00730,0.00080,0.00084
5181,c,dilute_MuSCAT2-Sloanz-n20240821,0.0204,0.0013,0.0014
5181,c,distance,478.0,3.2,3.2
5181,c,eep,401,30,21
5181,c,eep_1,292.7,9.3,9.3
5181,c,f0_TESSs26-TESS-n20200609,0.999794,0.000094,0.000093
5181,c,f0_TESSs40-TESS-n20210625,1.000059,0.000048,0.000048
5181,c,f0_KeplerCam-Sloani-n20220604,0.99718,0.00015,0.00015
5181,c,f0_TESSs53-TESS-n20220613,0.999887,0.000082,0.000082
5181,c,f0_TESSs54-TESS-n20220709,1.000184,0.000077,0.000077
5181,c,f0_TESSs80-TESS-n20240618,1.000110,0.000091,0.000091
5181,c,f0_MuSCAT2-Sloang-n20240821,1.00054,0.00013,0.00013
5181,c,f0_MuSCAT2-Sloani-n20240821,1.00076,0.00011,0.00011
5181,c,f0_MuSCAT2-Sloanr-n20240821,1.00092,0.00012,0.00012
5181,c,f0_MuSCAT2-Sloanz-n20240821,1.00054,0.00013,0.00013
5181,c,fave,1.43,0.11,0.09
5181,c,feh,0.208,0.078,0.078
5181,c,feh_1,0.280,0.084,0.088
5181,c,gamma_HIRES,-10,12,12
5181,c,ideg,83.68,0.27,0.26
5181,c,initfeh,0.247,0.066,0.069
5181,c,initfeh_1,0.247,0.066,0.069
5181,c,jitter_HIRES,30,10,20
5181,c,k,115,18,19
5181,c,logg,4.163,0.027,0.027
5181,c,logg_1,4.769,0.025,0.025
5181,c,loggp,3.257,0.082,0.074
5181,c,lstar,2.87,0.25,0.19
5181,c,lstar_1,0.0491,0.0021,0.0019
5181,c,mp,1.04,0.17,0.17
5181,c,mstar,1.250,0.072,0.060
5181,c,mstar_1,0.543,0.025,0.025
5181,c,rhop,0.76,0.14,0.16
5181,c,rhostar,0.489,0.038,0.041
5181,c,rhostar_1,6.00,0.50,0.55
5181,c,rp,1.191,0.038,0.040
5181,c,rstar,1.530,0.041,0.041
5181,c,rstar_1,0.503,0.018,0.018
5181,c,t0,2460100.73085,0.00032,0.00033
5181,c,t14,0.1227,0.0014,0.0015
5181,c,tau,0.0235,0.0015,0.0016
5181,c,tcirc,0.55,0.12,0.14
5181,c,teff,6060,140,120
5181,c,teff_1,3828,71,71
5181,c,teq,1585,32,25
5181,c,u1_Sloang,0.549,0.054,0.056
5181,c,u1_Sloani,0.280,0.038,0.039
5181,c,u1_Sloanr,0.359,0.051,0.051
5181,c,u1_Sloanz,0.235,0.050,0.051
5181,c,u1_TESS,0.243,0.027,0.029
5181,c,u2_Sloang,0.249,0.052,0.051
5181,c,u2_Sloani,0.301,0.035,0.035
5181,c,u2_Sloanr,0.313,0.049,0.049
5181,c,u2_Sloanz,0.306,0.049,0.048
5181,c,u2_TESS,0.280,0.024,0.023
5181,c,variance_TESSs26-TESS-n20200609,-0.00000040,0.00000010,0.00000012
5181,c,variance_TESSs40-TESS-n20210625,-0.000000140,0.000000087,0.000000093
5181,c,variance_KeplerCam-Sloani-n20220604,0.00000722,0.00000058,0.00000063
5181,c,variance_TESSs53-TESS-n20220613,-0.00000001,0.00000016,0.00000018
5181,c,variance_TESSs54-TESS-n20220709,-0.00000009,0.00000017,0.00000019
5181,c,variance_TESSs80-TESS-n20240618,-0.00000058,0.00000033,0.00000034
5181,c,variance_MuSCAT2-Sloang-n20240821,-0.00001661,0.00000025,0.00000028
5181,c,variance_MuSCAT2-Sloani-n20240821,-0.00002309,0.00000035,0.00000038
5181,c,variance_MuSCAT2-Sloanr-n20240821,-0.00001130,0.00000024,0.00000027
5181,c,variance_MuSCAT2-Sloanz-n20240821,-0.00001054,0.00000029,0.00000033
5181,e,Av,0.37,0.14,0.10
5181,e,Period,3.8922294,0.0000023,0.0000023
5181,e,a,0.0510,0.0012,0.0015
5181,e,age,6.1,2.2,2.6
5181,e,age_1,6.1,2.2,2.6
5181,e,ar,6.89,0.38,0.35
5181,e,b,0.790,0.020,0.017
5181,e,delta,0.00633,0.00014,0.00014
5181,e,dilute_TESSs26-TESS-n20200609,0.0150,0.0010,0.0011
5181,e,dilute_TESSs40-TESS-n20210625,0.0150,0.0010,0.0011
5181,e,dilute_KeplerCam-Sloani-n20220604,0.0134,0.0010,0.0010
5181,e,dilute_TESSs53-TESS-n20220613,0.0150,0.0010,0.0011
5181,e,dilute_TESSs54-TESS-n20220709,0.0150,0.0010,0.0011
5181,e,dilute_TESSs80-TESS-n20240618,0.0150,0.0010,0.0011
5181,e,dilute_MuSCAT2-Sloang-n20240821,0.00325,0.00036,0.00041
5181,e,dilute_MuSCAT2-Sloani-n20240821,0.0134,0.0009,0.0010
5181,e,dilute_MuSCAT2-Sloanr-n20240821,0.00732,0.00080,0.00084
5181,e,dilute_MuSCAT2-Sloanz-n20240821,0.0200,0.0014,0.0015
5181,e,distance,478.4,3.2,3.2
5181,e,e,0.117,0.067,0.076
5181,e,eep,437,37,17
5181,e,eep_1,303,12,11
5181,e,elim,nan,0.26,0.15
5181,e,f0_TESSs26-TESS-n20200609,0.999788,0.000094,0.000094
5181,e,f0_TESSs40-TESS-n20210625,1.000056,0.000049,0.000049
5181,e,f0_KeplerCam-Sloani-n20220604,0.99718,0.00015,0.00015
5181,e,f0_TESSs53-TESS-n20220613,0.999884,0.000082,0.000082
5181,e,f0_TESSs54-TESS-n20220709,1.000182,0.000077,0.000077
5181,e,f0_TESSs80-TESS-n20240618,1.000104,0.000092,0.000092
5181,e,f0_MuSCAT2-Sloang-n20240821,1.00055,0.00013,0.00013
5181,e,f0_MuSCAT2-Sloani-n20240821,1.00076,0.00011,0.00011
5181,e,f0_MuSCAT2-Sloanr-n20240821,1.00091,0.00012,0.00012
5181,e,f0_MuSCAT2-Sloanz-n20240821,1.00053,0.00013,0.00013
5181,e,fave,1.43,0.13,0.11
5181,e,feh,0.206,0.078,0.079
5181,e,feh_1,0.258,0.086,0.087
5181,e,gamma_HIRES,-9,12,13
5181,e,ideg,82.70,0.99,0.76
5181,e,initfeh,0.232,0.068,0.068
5181,e,initfeh_1,0.232,0.068,0.068
5181,e,jitter_HIRES,30,12,23
5181,e,k,111,19,18
5181,e,logg,4.103,0.059,0.051
5181,e,logg_1,4.763,0.025,0.026
5181,e,loggp,3.19,0.10,0.09
5181,e,lstar,2.82,0.28,0.23
5181,e,lstar_1,0.0488,0.0023,0.0021
5181,e,mp,0.95,0.17,0.17
5181,e,mstar,1.17,0.08,0.11
5181,e,mstar_1,0.541,0.025,0.025
5181,e,rhop,0.62,0.14,0.16
5181,e,rhostar,0.408,0.063,0.066
5181,e,rhostar_1,5.89,0.50,0.55
5181,e,rp,1.236,0.050,0.054
5181,e,rstar,1.597,0.061,0.067
5181,e,rstar_1,0.506,0.018,0.018
5181,e,t0,2460112.40752,0.00032,0.00032
5181,e,t14,0.1215,0.0017,0.0017
5181,e,tau,0.0218,0.0019,0.0019
5181,e,tcirc,0.33,0.14,0.17
5181,e,teff,5910,190,160
5181,e,teff_1,3812,74,73
5181,e,teq,1592,35,31
5181,e,u1_Sloang,0.583,0.061,0.064
5181,e,u1_Sloani,0.299,0.042,0.044
5181,e,u1_Sloanr,0.387,0.056,0.058
5181,e,u1_Sloanz,0.254,0.052,0.053
5181,e,u1_TESS,0.265,0.032,0.035
5181,e,u2_Sloang,0.224,0.058,0.055
5181,e,u2_Sloani,0.290,0.037,0.036
5181,e,u2_Sloanr,0.300,0.051,0.051
5181,e,u2_Sloanz,0.297,0.049,0.049
5181,e,u2_TESS,0.272,0.026,0.025
5181,e,variance_TESSs26-TESS-n20200609,-0.00000040,0.00000010,0.00000012
5181,e,variance_TESSs40-TESS-n20210625,-0.000000141,0.000000087,0.000000093
5181,e,variance_KeplerCam-Sloani-n20220604,0.00000722,0.00000058,0.00000063
5181,e,variance_TESSs53-TESS-n20220613,0.00000000,0.00000016,0.00000018
5181,e,variance_TESSs54-TESS-n20220709,-0.00000009,0.00000017,0.00000019
5181,e,variance_TESSs80-TESS-n20240618,-0.00000057,0.00000033,0.00000035
5181,e,variance_MuSCAT2-Sloang-n20240821,-0.00001661,0.00000025,0.00000028
5181,e,variance_MuSCAT2-Sloani-n20240821,-0.00002309,0.00000035,0.00000038
5181,e,variance_MuSCAT2-Sloanr-n20240821,-0.00001130,0.00000023,0.00000026
5181,e,variance_MuSCAT2-Sloanz-n20240821,-0.00001054,0.00000029,0.00000033
5210,c,Av,0.32,0.11,0.07
5210,c,Period,4.5661061,0.0000023,0.0000024
5210,c,a,0.0557,0.0012,0.0010
5210,c,age,5.3,2.3,3.1
5210,c,ar,9.93,0.37,0.25
5210,c,b,0.24,0.15,0.12
5210,c,delta,0.00662,0.00010,0.00012
5210,c,dilute_OAUV-T50-R-n20220531,0.0005,0.0045,0.0045
5210,c,distance,303.3,1.5,1.5
5210,c,eep,397,38,24
5210,c,f0_TESSs15-TESS-n20190815,0.999865,0.000092,0.000091
5210,c,f0_TESSs41-TESS-n20210724,1.000005,0.000060,0.000059
5210,c,f0_OAUV-T50-R-n20220531,0.99538,0.00032,0.00032
5210,c,f0_OAAlbanya0m4-I-n20220803,0.99796,0.00020,0.00020
5210,c,f0_TESSs55-TESS-n20220805,1.000084,0.000039,0.000039
5210,c,f0_TESSs82-TESS-n20240810,0.999854,0.000058,0.000057
5210,c,fave,0.621,0.040,0.037
5210,c,feh,0.324,0.086,0.084
5210,c,gamma_HIRES,-5.7,3.3,3.2
5210,c,ideg,88.59,0.75,0.87
5210,c,initfeh,0.326,0.077,0.075
5210,c,jitter_HIRES,7.3,3.5,4.9
5210,c,k,29.7,4.5,4.5
5210,c,logg,4.319,0.040,0.026
5210,c,loggp,2.843,0.081,0.069
5210,c,lstar,1.42,0.11,0.08
5210,c,mp,0.258,0.041,0.041
5210,c,mstar,1.105,0.068,0.063
5210,c,rhop,0.364,0.067,0.068
5210,c,rhostar,0.888,0.095,0.069
5210,c,rp,0.957,0.024,0.032
5210,c,rstar,1.209,0.026,0.032
5210,c,t0,2459854.90873,0.00028,0.00028
5210,c,t14,0.1546,0.0010,0.0011
5210,c,tau,0.0123,0.0007,0.0011
5210,c,tcirc,0.75,0.17,0.18
5210,c,teff,5723,120,95
5210,c,teq,1286,21,19
5210,c,u1_I,0.298,0.049,0.049
5210,c,u1_R,0.413,0.054,0.054
5210,c,u1_TESS,0.325,0.026,0.027
5210,c,u2_I,0.263,0.050,0.049
5210,c,u2_R,0.277,0.051,0.051
5210,c,u2_TESS,0.270,0.027,0.026
5210,c,variance_TESSs15-TESS-n20190815,-0.00000021,0.00000010,0.00000012
5210,c,variance_TESSs41-TESS-n20210724,-0.000000067,0.000000081,0.000000089
5210,c,variance_OAUV-T50-R-n20220531,0.0000051,0.0000014,0.0000016
5210,c,variance_OAAlbanya0m4-I-n20220803,0.00000180,0.00000057,0.00000066
5210,c,variance_TESSs55-TESS-n20220805,0.000000204,0.000000060,0.000000063
5210,c,variance_TESSs82-TESS-n20240810,-0.00000025,0.00000017,0.00000018
5210,e,Av,0.31,0.11,0.07
5210,e,Period,4.5661061,0.0000023,0.0000024
5210,e,a,0.0555,0.0012,0.0012
5210,e,age,5.9,2.7,3.5
5210,e,ar,9.81,0.39,0.35
5210,e,b,0.23,0.15,0.14
5210,e,delta,0.00661,0.00011,0.00013
5210,e,dilute_OAUV-T50-R-n20220531,0.0005,0.0045,0.0045
5210,e,distance,303.3,1.5,1.5
5210,e,e,0.044,0.031,0.052
5210,e,eep,404,42,23
5210,e,elim,nan,0.15,0.07
5210,e,f0_TESSs15-TESS-n20190815,0.999864,0.000091,0.000090
5210,e,f0_TESSs41-TESS-n20210724,1.000005,0.000059,0.000060
5210,e,f0_OAUV-T50-R-n20220531,0.99538,0.00032,0.00032
5210,e,f0_OAAlbanya0m4-I-n20220803,0.99796,0.00020,0.00020
5210,e,f0_TESSs55-TESS-n20220805,1.000084,0.000039,0.000039
5210,e,f0_TESSs82-TESS-n20240810,0.999854,0.000058,0.000058
5210,e,fave,0.619,0.041,0.038
5210,e,feh,0.322,0.086,0.084
5210,e,gamma_HIRES,-5.6,3.5,3.4
5210,e,ideg,88.61,0.79,0.89
5210,e,initfeh,0.327,0.076,0.075
5210,e,jitter_HIRES,8.0,3.7,5.4
5210,e,k,29.5,4.9,4.7
5210,e,logg,4.307,0.043,0.037
5210,e,loggp,2.832,0.090,0.076
5210,e,lstar,1.42,0.11,0.08
5210,e,mp,0.255,0.044,0.043
5210,e,mstar,1.094,0.072,0.071
5210,e,rhop,0.352,0.070,0.074
5210,e,rhostar,0.857,0.097,0.096
5210,e,rp,0.963,0.028,0.032
5210,e,rstar,1.217,0.032,0.036
5210,e,t0,2459854.90873,0.00029,0.00029
5210,e,t14,0.1545,0.0010,0.0012
5210,e,tau,0.0123,0.0006,0.0013
5210,e,tcirc,0.68,0.19,0.20
5210,e,teff,5700,130,110
5210,e,teq,1287,22,19
5210,e,u1_I,0.300,0.050,0.050
5210,e,u1_R,0.416,0.054,0.055
5210,e,u1_TESS,0.327,0.027,0.028
5210,e,u2_I,0.261,0.050,0.049
5210,e,u2_R,0.275,0.051,0.052
5210,e,u2_TESS,0.268,0.027,0.027
5210,e,variance_TESSs15-TESS-n20190815,-0.00000021,0.00000010,0.00000012
5210,e,variance_TESSs41-TESS-n20210724,-0.000000067,0.000000081,0.000000089
5210,e,variance_OAUV-T50-R-n20220531,0.0000051,0.0000014,0.0000016
5210,e,variance_OAAlbanya0m4-I-n20220803,0.00000179,0.00000056,0.00000066
5210,e,variance_TESSs55-TESS-n20220805,0.000000203,0.000000059,0.000000063
5210,e,variance_TESSs82-TESS-n20240810,-0.00000025,0.00000017,0.00000018
5322,c,Av,0.152,0.069,0.044
5322,c,Period,5.4233207,0.0000038,0.0000039
5322,c,a,0.0604,0.0009,0.0010
5322,c,age,9.7,1.8,2.0
5322,c,ar,8.91,0.16,0.07
5322,c,b,0.12,0.09,0.10
5322,c,delta,0.01086,0.00011,0.00011
5322,c,dilute_TESSs43-TESS-n20210916,0.00000,0.00038,0.00038
5322,c,distance,483.8,4.1,4.1
5322,c,eep,446.6,5.7,5.0
5322,c,f0_TESSs42-TESS-n20210821,1.000201,0.000080,0.000080
5322,c,f0_TESSs43-TESS-n20210916,1.000015,0.000060,0.000060
5322,c,f0_TESSs57-TESS-n20220930,0.999964,0.000045,0.000045
5322,c,f0_SUTO-Otivar-0m3-B-n20221030,0.99632,0.00072,0.00072
5322,c,f0_TESSs70-TESS-n20230921,1.000010,0.000098,0.000097
5322,c,f0_TESSs84-TESS-n20241001,0.999964,0.000081,0.000080
5322,c,fave,0.754,0.041,0.047
5322,c,feh,-0.048,0.077,0.042
5322,c,gamma_HIRES,1.2,4.3,4.3
5322,c,ideg,89.19,0.68,0.56
5322,c,initfeh,0.015,0.069,0.049
5322,c,jitter_HIRES,8,6,11
5322,c,k,67.0,9.1,8.9
5322,c,logg,4.110,0.018,0.012
5322,c,loggp,2.815,0.066,0.056
5322,c,lstar,2.03,0.11,0.12
5322,c,mp,0.579,0.081,0.081
5322,c,mstar,0.998,0.046,0.051
5322,c,rhop,0.220,0.033,0.031
5322,c,rhostar,0.456,0.024,0.011
5322,c,rp,1.482,0.027,0.031
5322,c,rstar,1.462,0.025,0.028
5322,c,t0,2460035.27909,0.00030,0.00030
5322,c,t14,0.2130,0.0009,0.0010
5322,c,tau,0.02044,0.00032,0.00085
5322,c,tcirc,0.375,0.063,0.058
5322,c,teff,5692,83,87
5322,c,teq,1350,19,21
5322,c,u1_B,0.651,0.059,0.056
5322,c,u1_TESS,0.287,0.025,0.023
5322,c,u2_B,0.141,0.054,0.055
5322,c,u2_TESS,0.264,0.023,0.023
5322,c,variance_TESSs42-TESS-n20210821,-0.00000015,0.00000018,0.00000020
5322,c,variance_TESSs43-TESS-n20210916,-0.00000011,0.00000012,0.00000013
5322,c,variance_TESSs57-TESS-n20220930,-0.00000094,0.00000020,0.00000020
5322,c,variance_SUTO-Otivar-0m3-B-n20221030,0.0000201,0.0000047,0.0000062
5322,c,variance_TESSs70-TESS-n20230921,-0.00000113,0.00000048,0.00000050
5322,c,variance_TESSs84-TESS-n20241001,-0.00000141,0.00000033,0.00000035
5322,e,Av,0.154,0.070,0.043
5322,e,Period,5.4233207,0.0000039,0.0000038
5322,e,a,0.0604,0.0011,0.0013
5322,e,age,9.5,2.3,2.3
5322,e,ar,8.91,0.28,0.28
5322,e,b,0.13,0.09,0.11
5322,e,delta,0.01086,0.00011,0.00012
5322,e,dilute_TESSs43-TESS-n20210916,0.00000,0.00038,0.00038
5322,e,distance,483.8,4.1,4.2
5322,e,e,0.036,0.026,0.047
5322,e,eep,446.2,9.4,6.9
5322,e,elim,nan,0.16,0.06
5322,e,f0_TESSs42-TESS-n20210821,1.000200,0.000080,0.000080
5322,e,f0_TESSs43-TESS-n20210916,1.000015,0.000060,0.000061
5322,e,f0_TESSs57-TESS-n20220930,0.999964,0.000044,0.000045
5322,e,f0_SUTO-Otivar-0m3-B-n20221030,0.99632,0.00071,0.00071
5322,e,f0_TESSs70-TESS-n20230921,1.000010,0.000096,0.000097
5322,e,f0_TESSs84-TESS-n20241001,0.999964,0.000081,0.000080
5322,e,fave,0.748,0.047,0.055
5322,e,feh,-0.050,0.087,0.044
5322,e,gamma_HIRES,1.1,4.8,5.5
5322,e,ideg,89.18,0.69,0.56
5322,e,initfeh,0.015,0.080,0.052
5322,e,jitter_HIRES,10,7,13
5322,e,k,67,14,11
5322,e,logg,4.110,0.033,0.034
5322,e,loggp,2.82,0.11,0.08
5322,e,lstar,2.03,0.11,0.12
5322,e,mp,0.59,0.12,0.11
5322,e,mstar,1.001,0.054,0.066
5322,e,rhop,0.222,0.052,0.051
5322,e,rhostar,0.454,0.042,0.045
5322,e,rp,1.482,0.039,0.042
5322,e,rstar,1.461,0.038,0.040
5322,e,t0,2460035.27909,0.00030,0.00030
5322,e,t14,0.2130,0.0010,0.0011
5322,e,tau,0.02045,0.00033,0.00092
5322,e,tcirc,0.37,0.11,0.10
5322,e,teff,5699,99,100
5322,e,teq,1349,20,24
5322,e,u1_B,0.649,0.060,0.058
5322,e,u1_TESS,0.285,0.025,0.024
5322,e,u2_B,0.143,0.056,0.056
5322,e,u2_TESS,0.264,0.024,0.024
5322,e,variance_TESSs42-TESS-n20210821,-0.00000015,0.00000018,0.00000020
5322,e,variance_TESSs43-TESS-n20210916,-0.00000011,0.00000012,0.00000013
5322,e,variance_TESSs57-TESS-n20220930,-0.00000094,0.00000020,0.00000020
5322,e,variance_SUTO-Otivar-0m3-B-n20221030,0.0000202,0.0000048,0.0000063
5322,e,variance_TESSs70-TESS-n20230921,-0.00000113,0.00000048,0.00000050
5322,e,variance_TESSs84-TESS-n20241001,-0.00000140,0.00000033,0.00000035
5340,c,Av,0.52,0.12,0.07
5340,c,Period,4.9394392,0.0000072,0.0000071
5340,c,a,0.0628,0.0024,0.0011
5340,c,age,3.5,0.9,2.2
5340,c,ar,7.30,0.33,0.29
5340,c,b,0.487,0.072,0.067
5340,c,delta,0.00563,0.00012,0.00013
5340,c,dilute_TESSs42-TESS-n20210821,-0.0001,0.0021,0.0021
5340,c,distance,529.9,3.6,3.6
5340,c,eep,405,24,45
5340,c,f0_MLO-Lewin-0m4-I-EXCL-n20220923,1.000304,0.000062,0.000062
5340,c,f0_TESSs42-TESS-n20210821,0.999930,0.000058,0.000058
5340,c,f0_TESSs43-TESS-n20210916,1.000255,0.000056,0.000055
5340,c,f0_TESSs44-TESS-n20211012,0.99937,0.00013,0.00013
5340,c,f0_KeplerCam-Sloani-n20221003,1.000005,0.000064,0.000065
5340,c,fave,1.367,0.098,0.092
5340,c,feh,0.208,0.082,0.081
5340,c,gamma_NEID,26284,22,24
5340,c,gamma_TRES,-40,24,24
5340,c,ideg,86.17,0.73,0.69
5340,c,initfeh,0.243,0.078,0.083
5340,c,jitter_NEID,41,22,30
5340,c,jitter_TRES,56,17,21
5340,c,k,84,24,24
5340,c,logg,4.036,0.056,0.038
5340,c,loggp,3.07,0.15,0.12
5340,c,lstar,3.94,0.34,0.25
5340,c,mp,0.85,0.25,0.25
5340,c,mstar,1.35,0.15,0.07
5340,c,rhop,0.43,0.13,0.15
5340,c,rhostar,0.302,0.039,0.037
5340,c,rp,1.345,0.049,0.051
5340,c,rstar,1.842,0.054,0.055
5340,c,t0,2459712.57912,0.00050,0.00050
5340,c,t14,0.2075,0.0018,0.0019
5340,c,tau,0.0187,0.0016,0.0021
5340,c,tcirc,0.71,0.24,0.31
5340,c,teff,5990,150,130
5340,c,teq,1566,29,26
5340,c,u1_I,0.309,0.053,0.053
5340,c,u1_Sloani,0.275,0.028,0.029
5340,c,u2_I,0.323,0.050,0.051
5340,c,u2_Sloani,0.291,0.028,0.027
5340,c,variance_MLO-Lewin-0m4-I-EXCL-n20220923,-0.00000021,0.00000011,0.00000012
5340,c,variance_TESSs42-TESS-n20210821,0.00000006,0.00000010,0.00000011
5340,c,variance_TESSs43-TESS-n20210916,-0.000000241,0.000000086,0.000000095
5340,c,variance_TESSs44-TESS-n20211012,0.00000391,0.00000040,0.00000043
5340,c,variance_KeplerCam-Sloani-n20221003,-0.00000056,0.00000023,0.00000024
5340,e,Av,0.52,0.13,0.08
5340,e,Period,4.9394391,0.0000072,0.0000071
5340,e,a,0.0628,0.0025,0.0011
5340,e,age,3.5,0.9,2.3
5340,e,ar,7.32,0.37,0.31
5340,e,b,0.50,0.13,0.09
5340,e,delta,0.00565,0.00017,0.00017
5340,e,dilute_TESSs42-TESS-n20210821,-0.0001,0.0021,0.0021
5340,e,distance,529.9,3.5,3.6
5340,e,e,0.09,0.06,0.10
5340,e,eep,404,25,47
5340,e,elim,nan,0.31,0.13
5340,e,f0_MLO-Lewin-0m4-I-EXCL-n20220923,1.000304,0.000062,0.000062
5340,e,f0_TESSs42-TESS-n20210821,0.999930,0.000058,0.000059
5340,e,f0_TESSs43-TESS-n20210916,1.000254,0.000055,0.000055
5340,e,f0_TESSs44-TESS-n20211012,0.99937,0.00013,0.00013
5340,e,f0_KeplerCam-Sloani-n20221003,1.000005,0.000065,0.000065
5340,e,fave,1.34,0.11,0.09
5340,e,feh,0.208,0.082,0.082
5340,e,gamma_NEID,26283,26,26
5340,e,gamma_TRES,-39,25,25
5340,e,ideg,86.11,0.66,0.91
5340,e,initfeh,0.245,0.080,0.084
5340,e,jitter_NEID,48,24,29
5340,e,jitter_TRES,55,17,21
5340,e,k,84,27,27
5340,e,logg,4.038,0.061,0.041
5340,e,loggp,3.07,0.17,0.13
5340,e,lstar,3.94,0.36,0.26
5340,e,mp,0.85,0.28,0.28
5340,e,mstar,1.35,0.15,0.07
5340,e,rhop,0.43,0.15,0.16
5340,e,rhostar,0.304,0.043,0.040
5340,e,rp,1.345,0.048,0.050
5340,e,rstar,1.839,0.058,0.059
5340,e,t0,2459712.57896,0.00068,0.00061
5340,e,t14,0.2077,0.0025,0.0026
5340,e,tau,0.0191,0.0028,0.0031
5340,e,tcirc,0.60,0.27,0.31
5340,e,teff,5990,160,140
5340,e,teq,1566,28,25
5340,e,u1_I,0.308,0.053,0.054
5340,e,u1_Sloani,0.274,0.030,0.032
5340,e,u2_I,0.323,0.051,0.051
5340,e,u2_Sloani,0.290,0.028,0.027
5340,e,variance_MLO-Lewin-0m4-I-EXCL-n20220923,-0.00000021,0.00000011,0.00000012
5340,e,variance_TESSs42-TESS-n20210821,0.00000006,0.00000010,0.00000011
5340,e,variance_TESSs43-TESS-n20210916,-0.000000240,0.000000087,0.000000094
5340,e,variance_TESSs44-TESS-n20211012,0.00000392,0.00000040,0.00000043
5340,e,variance_KeplerCam-Sloani-n20221003,-0.00000056,0.00000023,0.00000024
5386,c,Av,0.020,0.014,0.015
5386,c,Period,3.62156552,0.00000083,0.00000083
5386,c,a,0.04856,0.00077,0.00075
5386,c,age,3.4,1.2,1.5
5386,c,age_1,3.4,1.2,1.5
5386,c,ar,8.384,0.096,0.099
5386,c,b,0.8835,0.0039,0.0039
5386,c,delta,0.01172,0.00024,0.00027
5386,c,dilute_TESSs15-16-TESS-n20190815,0.087,0.014,0.017
5386,c,dilute_TESSs22-23-TESS-n20200220,0.084,0.013,0.016
5386,c,dilute_MuSCAT2-Sloanz-n20230621,0.098,0.014,0.017
5386,c,dilute_TESSs75-76-TESS-n20240130,0.083,0.013,0.015
5386,c,dilute_TESSs48-50-TESS-n20220130,0.086,0.014,0.016
5386,c,dilute_SUTO1-0m3-R-n20220416,0.072,0.014,0.016
5386,c,dilute_LCO-Teid-0m4-Sloang-n20220504,0.038,0.011,0.014
5386,c,dilute_LCO-McD-0m35-Sloang-n20230323,0.039,0.011,0.014
5386,c,dilute_Whitin-B-n20230414,0.033,0.009,0.013
5386,c,dilute_MuSCAT2-Sloang-n20230621,0.038,0.011,0.014
5386,c,dilute_MuSCAT2-Sloani-n20230621,0.084,0.014,0.017
5386,c,dilute_MuSCAT2-Sloanr-n20230621,0.067,0.014,0.016
5386,c,distance,383.2,3.4,3.5
5386,c,eep,372,26,25
5386,c,eep_1,309,13,11
5386,c,f0_TESSs15-16-TESS-n20190815,0.999973,0.000044,0.000044
5386,c,f0_TESSs22-23-TESS-n20200220,1.000116,0.000052,0.000052
5386,c,f0_MuSCAT2-Sloanz-n20230621,1.00078,0.00014,0.00014
5386,c,f0_TESSs75-76-TESS-n20240130,1.000063,0.000059,0.000060
5386,c,f0_TESSs48-50-TESS-n20220130,0.999928,0.000043,0.000043
5386,c,f0_SUTO1-0m3-R-n20220416,0.99051,0.00041,0.00041
5386,c,f0_LCO-Teid-0m4-Sloang-n20220504,0.99493,0.00023,0.00023
5386,c,f0_LCO-McD-0m35-Sloang-n20230323,0.99804,0.00015,0.00015
5386,c,f0_Whitin-B-n20230414,0.99612,0.00032,0.00032
5386,c,f0_MuSCAT2-Sloang-n20230621,1.00069,0.00012,0.00012
5386,c,f0_MuSCAT2-Sloani-n20230621,1.00062,0.00013,0.00013
5386,c,f0_MuSCAT2-Sloanr-n20230621,1.00027,0.00013,0.00013
5386,c,fave,1.112,0.047,0.049
5386,c,feh,0.182,0.089,0.093
5386,c,feh_1,0.239,0.092,0.095
5386,c,gamma_HIRES,1.5,5.5,5.5
5386,c,gamma_NEID,-17437.2,5.7,5.4
5386,c,ideg,83.951,0.094,0.095
5386,c,initfeh,0.203,0.077,0.080
5386,c,initfeh_1,0.203,0.077,0.080
5386,c,jitter_HIRES,12.7,4.7,8.3
5386,c,jitter_NEID,9,8,13
5386,c,k,58.1,5.1,5.3
5386,c,logg,4.314,0.013,0.013
5386,c,logg_1,4.650,0.025,0.025
5386,c,loggp,2.847,0.043,0.041
5386,c,lstar,1.927,0.074,0.075
5386,c,lstar_1,0.174,0.024,0.029
5386,c,mp,0.488,0.046,0.048
5386,c,mstar,1.165,0.055,0.055
5386,c,mstar_1,0.738,0.031,0.032
5386,c,rhop,0.268,0.028,0.029
5386,c,rhostar,0.850,0.029,0.030
5386,c,rhostar_1,3.41,0.27,0.30
5386,c,rp,1.312,0.028,0.029
5386,c,rstar,1.245,0.022,0.022
5386,c,rstar_1,0.673,0.020,0.021
5386,c,t0,2459621.28242,0.00014,0.00014
5386,c,t14,0.09261,0.00067,0.00067
5386,c,tau,0.0380,0.0021,0.0028
5386,c,tcirc,0.112,0.014,0.015
5386,c,teff,6094,65,67
5386,c,teff_1,4550,160,170
5386,c,teq,1488,16,16
5386,c,u1_B,0.607,0.051,0.051
5386,c,u1_R,0.327,0.051,0.051
5386,c,u1_Sloang,0.526,0.031,0.031
5386,c,u1_Sloani,0.257,0.046,0.046
5386,c,u1_Sloanr,0.331,0.045,0.045
5386,c,u1_Sloanz,0.259,0.047,0.046
5386,c,u1_TESS,0.245,0.025,0.025
5386,c,u2_B,0.209,0.051,0.050
5386,c,u2_R,0.308,0.050,0.050
5386,c,u2_Sloang,0.252,0.030,0.030
5386,c,u2_Sloani,0.282,0.047,0.047
5386,c,u2_Sloanr,0.296,0.047,0.047
5386,c,u2_Sloanz,0.327,0.047,0.047
5386,c,u2_TESS,0.286,0.024,0.024
5386,c,variance_TESSs15-16-TESS-n20190815,-0.000000166,0.000000026,0.000000031
5386,c,variance_TESSs22-23-TESS-n20200220,-0.000000131,0.000000038,0.000000045
5386,c,variance_MuSCAT2-Sloanz-n20230621,0.00000398,0.00000039,0.00000041
5386,c,variance_TESSs75-76-TESS-n20240130,-0.00000002,0.00000017,0.00000018
5386,c,variance_TESSs48-50-TESS-n20220130,0.00000005,0.00000012,0.00000012
5386,c,variance_SUTO1-0m3-R-n20220416,-0.0000001,0.0000014,0.0000018
5386,c,variance_LCO-Teid-0m4-Sloang-n20220504,0.00000386,0.00000084,0.00000098
5386,c,variance_LCO-McD-0m35-Sloang-n20230323,0.00000051,0.00000038,0.00000043
5386,c,variance_Whitin-B-n20230414,0.0000044,0.0000019,0.0000021
5386,c,variance_MuSCAT2-Sloang-n20230621,0.00000334,0.00000033,0.00000035
5386,c,variance_MuSCAT2-Sloani-n20230621,0.00000350,0.00000033,0.00000035
5386,c,variance_MuSCAT2-Sloanr-n20230621,0.00000200,0.00000028,0.00000030
5386,e,Av,0.020,0.014,0.015
5386,e,Period,3.62156553,0.00000083,0.00000083
5386,e,a,0.0483,0.0010,0.0009
5386,e,age,4.4,1.8,2.5
5386,e,age_1,4.4,1.8,2.5
5386,e,ar,8.19,0.42,0.26
5386,e,b,0.8826,0.0043,0.0041
5386,e,delta,0.01173,0.00024,0.00027
5386,e,dilute_TESSs15-16-TESS-n20190815,0.087,0.014,0.017
5386,e,dilute_TESSs22-23-TESS-n20200220,0.085,0.013,0.016
5386,e,dilute_MuSCAT2-Sloanz-n20230621,0.098,0.014,0.017
5386,e,dilute_TESSs75-76-TESS-n20240130,0.084,0.013,0.015
5386,e,dilute_TESSs48-50-TESS-n20220130,0.086,0.014,0.017
5386,e,dilute_SUTO1-0m3-R-n20220416,0.073,0.014,0.017
5386,e,dilute_LCO-Teid-0m4-Sloang-n20220504,0.040,0.011,0.015
5386,e,dilute_LCO-McD-0m35-Sloang-n20230323,0.040,0.011,0.015
5386,e,dilute_Whitin-B-n20230414,0.035,0.010,0.014
5386,e,dilute_MuSCAT2-Sloang-n20230621,0.040,0.011,0.015
5386,e,dilute_MuSCAT2-Sloani-n20230621,0.084,0.014,0.017
5386,e,dilute_MuSCAT2-Sloanr-n20230621,0.068,0.014,0.017
5386,e,distance,383.5,3.5,3.5
5386,e,e,0.048,0.034,0.057
5386,e,eep,392,41,29
5386,e,eep_1,316,15,13
5386,e,elim,nan,0.15,0.07
5386,e,f0_TESSs15-16-TESS-n20190815,0.999973,0.000044,0.000045
5386,e,f0_TESSs22-23-TESS-n20200220,1.000116,0.000052,0.000052
5386,e,f0_MuSCAT2-Sloanz-n20230621,1.00078,0.00014,0.00014
5386,e,f0_TESSs75-76-TESS-n20240130,1.000063,0.000060,0.000060
5386,e,f0_TESSs48-50-TESS-n20220130,0.999928,0.000043,0.000043
5386,e,f0_SUTO1-0m3-R-n20220416,0.99051,0.00041,0.00041
5386,e,f0_LCO-Teid-0m4-Sloang-n20220504,0.99493,0.00023,0.00023
5386,e,f0_LCO-McD-0m35-Sloang-n20230323,0.99804,0.00015,0.00015
5386,e,f0_Whitin-B-n20230414,0.99611,0.00032,0.00032
5386,e,f0_MuSCAT2-Sloang-n20230621,1.00069,0.00012,0.00012
5386,e,f0_MuSCAT2-Sloani-n20230621,1.00062,0.00013,0.00013
5386,e,f0_MuSCAT2-Sloanr-n20230621,1.00026,0.00013,0.00013
5386,e,fave,1.126,0.052,0.057
5386,e,feh,0.176,0.091,0.094
5386,e,feh_1,0.232,0.095,0.098
5386,e,gamma_HIRES,1.5,6.2,6.1
5386,e,gamma_NEID,-17437.5,7.7,7.2
5386,e,ideg,83.65,0.76,0.38
5386,e,initfeh,0.202,0.079,0.082
5386,e,initfeh_1,0.202,0.079,0.082
5386,e,jitter_HIRES,15,6,10
5386,e,jitter_NEID,14,9,18
5386,e,k,58.5,6.3,6.6
5386,e,logg,4.291,0.051,0.032
5386,e,logg_1,4.645,0.025,0.026
5386,e,loggp,2.828,0.070,0.053
5386,e,lstar,1.933,0.075,0.076
5386,e,lstar_1,0.177,0.024,0.030
5386,e,mp,0.485,0.057,0.056
5386,e,mstar,1.142,0.070,0.063
5386,e,mstar_1,0.735,0.031,0.032
5386,e,rhop,0.251,0.044,0.038
5386,e,rhostar,0.79,0.11,0.08
5386,e,rhostar_1,3.36,0.27,0.30
5386,e,rp,1.339,0.045,0.059
5386,e,rstar,1.270,0.039,0.053
5386,e,rstar_1,0.676,0.021,0.022
5386,e,t0,2459621.28242,0.00014,0.00014
5386,e,t14,0.09256,0.00068,0.00068
5386,e,tau,0.0375,0.0021,0.0027
5386,e,tcirc,0.096,0.030,0.023
5386,e,teff,6036,120,99
5386,e,teff_1,4560,160,170
5386,e,teq,1494,18,20
5386,e,u1_B,0.622,0.055,0.055
5386,e,u1_R,0.336,0.053,0.054
5386,e,u1_Sloang,0.539,0.035,0.037
5386,e,u1_Sloani,0.266,0.047,0.047
5386,e,u1_Sloanr,0.342,0.047,0.047
5386,e,u1_Sloanz,0.266,0.048,0.048
5386,e,u1_TESS,0.254,0.027,0.029
5386,e,u2_B,0.198,0.054,0.053
5386,e,u2_R,0.303,0.051,0.051
5386,e,u2_Sloang,0.243,0.034,0.032
5386,e,u2_Sloani,0.277,0.047,0.047
5386,e,u2_Sloanr,0.292,0.047,0.047
5386,e,u2_Sloanz,0.324,0.048,0.048
5386,e,u2_TESS,0.283,0.025,0.025
5386,e,variance_TESSs15-16-TESS-n20190815,-0.000000166,0.000000026,0.000000031
5386,e,variance_TESSs22-23-TESS-n20200220,-0.000000131,0.000000039,0.000000045
5386,e,variance_MuSCAT2-Sloanz-n20230621,0.00000397,0.00000039,0.00000042
5386,e,variance_TESSs75-76-TESS-n20240130,-0.00000002,0.00000018,0.00000018
5386,e,variance_TESSs48-50-TESS-n20220130,0.00000005,0.00000012,0.00000012
5386,e,variance_SUTO1-0m3-R-n20220416,-0.0000002,0.0000014,0.0000018
5386,e,variance_LCO-Teid-0m4-Sloang-n20220504,0.00000387,0.00000084,0.00000098
5386,e,variance_LCO-McD-0m35-Sloang-n20230323,0.00000051,0.00000037,0.00000043
5386,e,variance_Whitin-B-n20230414,0.0000044,0.0000019,0.0000022
5386,e,variance_MuSCAT2-Sloang-n20230621,0.00000334,0.00000033,0.00000035
5386,e,variance_MuSCAT2-Sloani-n20230621,0.00000350,0.00000033,0.00000035
5386,e,variance_MuSCAT2-Sloanr-n20230621,0.00000200,0.00000028,0.00000031
5592,c,Av,0.065,0.042,0.035
5592,c,Period,2.6085846,0.0000018,0.0000018
5592,c,a,0.03935,0.00082,0.00074
5592,c,age,3.6,1.4,1.8
5592,c,ar,6.07,0.21,0.21
5592,c,b,0.941,0.023,0.033
5592,c,delta,0.0126,0.0018,0.0052
5592,c,dilute_TRAPPIST-North-I-n20221127,0.0001,0.0063,0.0062
5592,c,distance,586.9,4.0,4.1
5592,c,eep,387,38,32
5592,c,f0_TESSs20-TESS-n20191225,0.999907,0.000094,0.000093
5592,c,f0_TESSs47-TESS-n20220101,1.000032,0.000047,0.000047
5592,c,f0_CMO-SAI-RC-600-R-n20221101,0.99930,0.00026,0.00026
5592,c,f0_Acton-Sky-Portal-036m-Sloanr-n20221120,0.99621,0.00025,0.00025
5592,c,f0_TRAPPIST-North-I-n20221127,0.99733,0.00040,0.00040
5592,c,f0_TESSs60-TESS-n20221225,0.999998,0.000043,0.000044
5592,c,f0_LCO-Hal-0m4-Sloang-n20230325,0.99807,0.00027,0.00026
5592,c,f0_TESSs74-TESS-n20240103,0.999847,0.000085,0.000085
5592,c,fave,2.33,0.12,0.13
5592,c,feh,-0.013,0.060,0.052
5592,c,gamma_HIRES,-0.8,5.7,5.7
5592,c,ideg,81.14,0.68,0.48
5592,c,initfeh,0.080,0.053,0.050
5592,c,jitter_HIRES,13,6,10
5592,c,k,116.7,7.7,7.6
5592,c,logg,4.226,0.036,0.036
5592,c,loggp,2.97,0.19,0.10
5592,c,lstar,2.64,0.11,0.12
5592,c,mp,0.899,0.069,0.070
5592,c,mstar,1.194,0.073,0.069
5592,c,rhop,0.22,0.12,0.10
5592,c,rhostar,0.621,0.061,0.068
5592,c,rp,1.53,0.16,0.32
5592,c,rstar,1.393,0.038,0.038
5592,c,t0,2459794.01216,0.00032,0.00032
5592,c,t14,0.0827,0.0013,0.0013
5592,c,tau,0.04136,0.00065,0.00066
5592,c,tcirc,0.003,0.002,0.019
5592,c,teff,6237,96,100
5592,c,teq,1789,23,25
5592,c,u1_I,0.228,0.050,0.050
5592,c,u1_R,0.313,0.046,0.046
5592,c,u1_Sloang,0.464,0.047,0.047
5592,c,u1_Sloanr,0.303,0.049,0.050
5592,c,u1_TESS,0.238,0.026,0.026
5592,c,u2_I,0.309,0.049,0.049
5592,c,u2_R,0.333,0.048,0.048
5592,c,u2_Sloang,0.261,0.048,0.048
5592,c,u2_Sloanr,0.306,0.049,0.049
5592,c,u2_TESS,0.303,0.024,0.025
5592,c,variance_TESSs20-TESS-n20191225,-0.00000023,0.00000012,0.00000015
5592,c,variance_TESSs47-TESS-n20220101,-0.00000015,0.00000011,0.00000011
5592,c,variance_CMO-SAI-RC-600-R-n20221101,0.00000062,0.00000029,0.00000035
5592,c,variance_Acton-Sky-Portal-036m-Sloanr-n20221120,0.0000108,0.0000012,0.0000014
5592,c,variance_TRAPPIST-North-I-n20221127,0.0000234,0.0000025,0.0000029
5592,c,variance_TESSs60-TESS-n20221225,-0.00000114,0.00000020,0.00000020
5592,c,variance_LCO-Hal-0m4-Sloang-n20230325,-0.00000077,0.00000038,0.00000049
5592,c,variance_TESSs74-TESS-n20240103,-0.00000217,0.00000039,0.00000041
5592,e,Av,0.063,0.042,0.036
5592,e,Period,2.6085845,0.0000018,0.0000018
5592,e,a,0.03922,0.00089,0.00080
5592,e,age,3.9,1.5,2.0
5592,e,ar,6.01,0.22,0.24
5592,e,b,0.933,0.022,0.034
5592,e,delta,0.0119,0.0015,0.0048
5592,e,dilute_TRAPPIST-North-I-n20221127,0.0001,0.0062,0.0062
5592,e,distance,587.0,4.1,4.1
5592,e,e,0.045,0.029,0.036
5592,e,eep,394,43,31
5592,e,elim,nan,0.11,0.06
5592,e,f0_TESSs20-TESS-n20191225,0.999907,0.000094,0.000093
5592,e,f0_TESSs47-TESS-n20220101,1.000033,0.000047,0.000046
5592,e,f0_CMO-SAI-RC-600-R-n20221101,0.99929,0.00025,0.00026
5592,e,f0_Acton-Sky-Portal-036m-Sloanr-n20221120,0.99620,0.00025,0.00025
5592,e,f0_TRAPPIST-North-I-n20221127,0.99733,0.00040,0.00040
5592,e,f0_TESSs60-TESS-n20221225,0.999998,0.000044,0.000044
5592,e,f0_LCO-Hal-0m4-Sloang-n20230325,0.99807,0.00026,0.00026
5592,e,f0_TESSs74-TESS-n20240103,0.999847,0.000086,0.000085
5592,e,fave,2.34,0.12,0.14
5592,e,feh,-0.014,0.060,0.052
5592,e,gamma_HIRES,-3.0,4.9,5.6
5592,e,ideg,80.80,0.73,0.67
5592,e,initfeh,0.076,0.054,0.051
5592,e,jitter_HIRES,10,8,12
5592,e,k,114.8,6.4,7.7
5592,e,logg,4.217,0.040,0.040
5592,e,loggp,2.97,0.16,0.09
5592,e,lstar,2.64,0.11,0.12
5592,e,mp,0.878,0.069,0.076
5592,e,mstar,1.182,0.079,0.074
5592,e,rhop,0.25,0.12,0.11
5592,e,rhostar,0.604,0.065,0.074
5592,e,rp,1.50,0.13,0.30
5592,e,rstar,1.401,0.041,0.042
5592,e,t0,2459791.40378,0.00042,0.00044
5592,e,t14,0.0825,0.0014,0.0014
5592,e,tau,0.04123,0.00071,0.00071
5592,e,tcirc,0.003,0.001,0.019
5592,e,teff,6220,100,110
5592,e,teq,1792,24,27
5592,e,u1_I,0.229,0.051,0.051
5592,e,u1_R,0.317,0.047,0.047
5592,e,u1_Sloang,0.467,0.048,0.048
5592,e,u1_Sloanr,0.306,0.050,0.050
5592,e,u1_TESS,0.240,0.027,0.027
5592,e,u2_I,0.308,0.049,0.049
5592,e,u2_R,0.332,0.048,0.048
5592,e,u2_Sloang,0.258,0.048,0.048
5592,e,u2_Sloanr,0.306,0.049,0.049
5592,e,u2_TESS,0.303,0.025,0.025
5592,e,variance_TESSs20-TESS-n20191225,-0.00000024,0.00000012,0.00000015
5592,e,variance_TESSs47-TESS-n20220101,-0.00000014,0.00000011,0.00000012
5592,e,variance_CMO-SAI-RC-600-R-n20221101,0.00000063,0.00000029,0.00000036
5592,e,variance_Acton-Sky-Portal-036m-Sloanr-n20221120,0.0000108,0.0000012,0.0000014
5592,e,variance_TRAPPIST-North-I-n20221127,0.0000234,0.0000025,0.0000029
5592,e,variance_TESSs60-TESS-n20221225,-0.00000114,0.00000020,0.00000020
5592,e,variance_LCO-Hal-0m4-Sloang-n20230325,-0.00000077,0.00000038,0.00000049
5592,e,variance_TESSs74-TESS-n20240103,-0.00000216,0.00000039,0.00000042


==> rv_data.csv <==
# Table description
# toi:			TESS Object of Interest identifier
# obs_bjd:		Barycentric Julian Date; TDB
# rv:			Radial velocity; m/s
# rv_err: 		Uncertainty in rv; m/s
# bs:			Bisector inverse slope; m/s
# bs_err:		Uncertainty in bs; m/s
# instrument: 	Instrument used
toi,obs_bjd,rv,rv_err,bs,bs_err,instrument
2031,2459803.091606,-32.8,7.4,64,67,HIRES
2031,2459828.870264,37.8,7.4,-125,64,HIRES
2031,2459831.950312,20.6,7.4,28,65,HIRES
2031,2459825.015929,-69.6,7.3,21,72,HIRES
2031,2459833.908365,44.2,7.7,-46,72,HIRES
2031,2459835.049538,-60.4,7.2,0,69,HIRES
2031,2459038.917858,-335.8,68.2,,,TRES
2031,2459058.946837,-214.8,37.3,,,TRES
2031,2459061.967765,-84.7,40.7,,,TRES
2031,2459062.915485,-125.4,49.1,,,TRES
2031,2459071.884140,56.6,51.7,,,TRES
2031,2459072.823320,200.1,68.9,,,TRES
2031,2459074.803286,84.3,52.3,,,TRES
2031,2459075.941391,83.2,70.2,,,TRES
2031,2459827.047862,69.1,7.4,48,70,HIRES
2169,2459663.974292,12996.1,10.4,-20,29,NEID1
2169,2459081.736184,0.0,130.1,,,TRES
2169,2459102.653669,-157.3,130.1,,,TRES
2169,2460017.983948,13028.4,13.0,35,28,NEID2
2169,2460012.030361,12938.6,14.3,-35,46,NEID2
2169,2460010.004725,13241.5,34.1,,,NEID2
2169,2460037.966461,12864.9,10.8,-9,27,NEID2
2169,2460041.000115,12952.0,10.0,13,25,NEID2
2169,2459651.009867,12914.4,14.6,-20,40,NEID1
2169,2459737.968454,13000.5,10.3,-6,22,NEID1
2169,2460133.893584,13010.3,11.4,32,32,NEID2
2169,2460024.015653,12927.4,23.1,-122,99,NEID2
2169,2459679.998833,12985.4,10.6,30,31,NEID1
2169,2459537.581562,12859.3,12.8,-43,40,NEID1
2169,2460142.836420,12977.3,21.3,-133,81,NEID2
2346,2459832.084142,-63.9,13.1,718,221,HIRES
2346,2459830.090007,6.8,12.3,284,174,HIRES
2346,2459896.121606,199.6,12.4,-325,219,HIRES
2346,2459897.925766,-83.7,12.3,-216,216,HIRES
2346,2459889.994935,182.5,13.1,-111,127,HIRES
2346,2459891.021959,-32.6,13.1,-140,110,HIRES
2346,2459896.954979,43.8,12.2,-59,108,HIRES
2346,2459172.897075,-160.2,197.8,,,TRES
2346,2459176.011418,-968.9,157.5,,,TRES
2346,2459184.872116,-3108.6,197.8,,,TRES
2346,2459871.052696,-155.1,13.3,357,156,HIRES
2346,2459835.095118,-93.1,11.8,297,142,HIRES
2382,2459474.665000,-5522.0,39.0,23,94,CHIRON
2382,2459509.556360,-5459.0,46.0,2,61,CHIRON
2382,2459540.569730,-5353.0,31.0,-9,61,CHIRON
2382,2459510.578550,-5524.0,41.0,120,111,CHIRON
2382,2459507.595200,-5386.0,58.0,120,120,CHIRON
2382,2459172.621379,0.0,45.4,,,TRES
2382,2459456.830870,-5415.0,42.0,75,70,CHIRON
2382,2459202.624154,59.7,45.4,,,TRES
2382,2459546.524380,-5445.0,28.0,33,52,CHIRON
2382,2459570.530860,-5548.0,28.0,167,136,CHIRON
2382,2459508.601250,-5422.0,40.0,-90,80,CHIRON
2382,2459542.587740,-5539.0,38.0,9,74,CHIRON
2382,2459460.670400,-5320.0,29.0,-134,65,CHIRON
2876,2459958.676450,88731.0,26.0,,,CHIRON
2876,2459961.693520,88718.0,39.0,,,CHIRON
2876,2459964.590020,88815.0,30.0,,,CHIRON
2876,2459985.574595,-17.4,2.9,-78,128,PFS
2876,2459897.759583,-23.7,3.4,-44,86,PFS
2876,2459983.664155,11.5,3.1,-270,175,PFS
2876,2460046.581215,0.4,2.4,27,58,PFS
2876,2460072.525926,0.0,3.6,101,92,PFS
2876,2460064.495231,-11.8,2.3,36,59,PFS
2876,2459532.973398,-145.7,30.7,,,TRES
2876,2459536.908352,-52.0,30.7,,,TRES
2886,2459518.001876,-53.7,24.7,,,TRES
2886,2459534.989030,383.9,41.6,,,TRES
2886,2459975.747844,197.0,26.4,,,TRES
2886,2459976.742125,175.5,28.6,,,TRES
2886,2459977.748087,-67.2,36.3,,,TRES
2886,2459980.823939,-71.8,26.9,,,TRES
2886,2459982.750727,-277.9,51.9,,,TRES
2886,2459984.757276,107.5,31.5,,,TRES
2886,2459985.747950,-1.7,43.7,,,TRES
2886,2459987.841206,-24.3,34.6,,,TRES
2886,2459991.734341,203.4,58.7,,,TRES
2886,2460001.788285,-73.4,52.9,,,TRES
2986,2459557.987252,-80.2,43.0,,,TRES
2986,2459585.976754,0.0,43.0,,,TRES
2986,2459716.643112,5358.6,6.9,-15,18,NEID1
2986,2459714.688996,5328.1,8.1,33,22,NEID1
2986,2459732.671328,5317.5,9.6,-20,44,NEID1
2986,2459715.697628,5291.3,9.3,-22,33,NEID1
2986,2460042.825259,5301.6,9.0,38,36,NEID2
2986,2460014.865755,5307.9,10.2,-21,44,NEID2
2986,2460002.870588,5339.8,13.8,-46,75,NEID2
2986,2460035.816174,5332.0,6.7,22,23,NEID2
2986,2459709.691400,5328.1,11.3,-0,47,NEID1
2986,2460017.869757,5299.2,9.3,-64,33,NEID2
2986,2460016.856725,5292.6,8.8,34,23,NEID2
2986,2459739.668003,5354.1,13.2,-28,63,NEID1
2992,2459716.507020,596.0,46.0,-433,221,CHIRON
2992,2459683.623520,380.0,56.0,292,283,CHIRON
2992,2459737.505410,555.0,77.0,163,252,CHIRON
2992,2459739.543570,-33.0,50.0,90,137,CHIRON
2992,2459738.505540,-70.0,60.0,34,100,CHIRON
2992,2459681.578210,-229.0,66.0,264,235,CHIRON
3135,2459801.494770,-4803.0,66.0,32,321,CHIRON
3135,2459788.528040,-4924.0,63.0,240,356,CHIRON
3135,2459675.683880,-4708.0,82.0,245,233,CHIRON
3135,2459799.511040,-4972.0,78.0,-106,252,CHIRON
3135,2459790.501570,-4610.0,125.0,92,407,CHIRON
3135,2459662.781990,-5023.0,59.0,-165,172,CHIRON
3135,2459660.809070,-4740.0,46.0,-121,114,CHIRON
3160,2459795.518218,34.8,12.9,97,319,PFS
3160,2459749.655532,-186.8,11.3,3,135,PFS
3160,2459748.688808,0.0,14.3,95,137,PFS
3160,2459662.880278,-209.5,13.2,22,90,PFS
3160,2459654.830741,-228.5,13.2,-273,184,PFS
3160,2459652.809039,84.5,12.0,-219,111,PFS
3464,2459797.511580,55346.0,56.0,-77,139,CHIRON
3464,2459813.541330,55098.0,26.0,-131,354,CHIRON
3464,2460014.846310,55005.0,41.0,32,218,CHIRON
3464,2460018.823000,55079.0,57.0,-8,164,CHIRON
3464,2460045.799120,55260.0,57.0,-5,148,CHIRON
3464,2459800.514430,55258.0,51.0,-256,269,CHIRON
3464,2460016.890690,55218.0,50.0,53,214,CHIRON
3464,2460043.798220,54839.0,78.0,99,180,CHIRON
3464,2460040.818090,55047.0,74.0,-1563,1603,CHIRON
3474,2459795.540160,-39856.0,34.0,-227,120,CHIRON
3474,2459793.507200,-39911.0,41.0,-46,85,CHIRON
3474,2459817.519030,-39912.0,29.0,104,88,CHIRON
3474,2459811.536970,-39803.0,39.0,15,119,CHIRON
3474,2460012.870870,-39867.0,27.0,-88,103,CHIRON
3474,2460013.879120,-39910.0,45.0,-4,105,CHIRON
3474,2460023.841410,-39973.0,54.0,100,103,CHIRON
3474,2460044.784310,-39938.0,42.0,18,113,CHIRON
3474,2460051.707160,-39875.0,38.0,-9,130,CHIRON
3474,2460022.782320,-40012.0,33.0,127,76,CHIRON
3474,2460057.729570,-40063.0,23.0,45,125,CHIRON
3486,2459793.578380,-72.6,3.8,-114,120,PFS
3486,2459749.690451,0.0,2.6,89,103,PFS
3486,2459795.544560,-72.5,3.3,-89,80,PFS
3486,2459796.531898,30.4,3.5,-121,86,PFS
3486,2459828.497616,-66.4,2.5,32,67,PFS
3486,2459450.495430,6077.0,67.0,,,CHIRON
3486,2459463.517060,6080.0,57.0,,,CHIRON
3486,2459464.567680,6112.0,52.0,,,CHIRON
3486,2459827.495671,5.5,2.7,74,59,PFS
3523,2459838.834802,56.1,7.5,-41,72,HIRES
3523,2459835.849568,115.3,7.9,33,158,HIRES
3523,2459833.779252,157.3,7.5,143,116,HIRES
3523,2459431.813581,-278.8,60.5,,,TRES
3523,2459460.687254,-94.2,61.5,,,TRES
3523,2459834.871070,-208.6,7.8,-109,76,HIRES
3523,2459829.858884,-65.1,8.5,-90,82,HIRES
3523,2459831.932065,22.8,7.7,0,77,HIRES
3523,2459823.902060,-79.4,8.0,178,129,HIRES
3593,2459791.997889,76.4,5.3,84,21,HIRES
3593,2459793.016305,-180.4,5.3,-3,37,HIRES
3593,2459827.056817,-148.1,5.2,-29,23,HIRES
3593,2459829.871142,212.1,5.3,39,24,HIRES
3593,2459833.918571,120.5,5.3,-14,24,HIRES
3593,2459834.882343,-182.9,5.4,-21,25,HIRES
3593,2459460.809585,-497.4,29.8,,,TRES
3593,2459466.687208,-94.2,29.8,,,TRES
3593,2459825.010362,167.6,5.4,42,23,HIRES
3593,2459831.945502,-65.7,5.2,-35,23,HIRES
3682,2459552.902786,36076.6,9.8,89,54,NEID
3682,2459517.774972,36114.0,5.1,15,18,NEID
3682,2459561.764753,36096.3,10.0,-30,37,NEID
3682,2459554.906031,36120.1,6.3,32,22,NEID
3682,2459581.849011,36150.8,16.6,-276,128,NEID
3682,2459572.634985,36091.9,14.2,9,92,NEID
3682,2459589.844580,36062.9,9.1,-55,59,NEID
3682,2459488.946839,-94.2,40.9,,,TRES
3682,2459476.997048,40.3,40.9,,,TRES
3682,2459566.900363,36066.2,9.8,-4,44,NEID
3856,2459891.149652,79.4,5.4,-2,28,HIRES
3856,2459896.129350,-74.2,5.4,-50,29,HIRES
3856,2459898.062224,-68.4,5.5,-13,29,HIRES
3856,2459871.136556,-6.0,5.4,-24,27,HIRES
3856,2459890.113845,-50.6,5.3,20,28,HIRES
3856,2460070.915101,91.6,7.3,25,69,HIRES
3856,2459567.029201,-390.9,35.0,,,TRES
3856,2459567.929894,-306.1,32.1,,,TRES
3856,2459604.996157,-124.8,35.8,,,TRES
3856,2459631.942937,25.6,5.3,-6,31,HIRES
3856,2459654.789054,3.7,6.1,61,60,HIRES
3856,2459660.976081,-3.0,5.9,53,166,HIRES
3856,2460102.745805,-12.1,5.3,179,179,HIRES
3877,2459584.030099,97.9,35.1,,,TRES
3877,2459626.869761,-22.7,5.6,-78,78,HIRES
3877,2459632.902236,25.6,5.5,93,32,HIRES
3877,2459661.981852,34.6,5.6,-125,28,HIRES
3877,2459689.978987,3.9,5.5,-76,28,HIRES
3877,2459711.870830,20.9,5.7,-3,32,HIRES
3877,2459738.809049,-47.8,5.6,45,29,HIRES
3877,2459581.994366,-60.7,35.1,,,TRES
3877,2459654.856546,23.4,5.7,136,75,HIRES
3877,2459742.822874,-71.0,6.0,53,37,HIRES
3877,2459626.069274,10.5,5.7,-122,41,HIRES
3980,2459625.713758,-42973.8,14.4,-63,80,NEID
3980,2459552.856891,-42993.3,9.5,-15,33,NEID
3980,2459460.974511,-158.9,24.8,,,TRES
3980,2459473.924671,-94.2,24.8,,,TRES
3980,2459538.874350,-42987.3,8.2,18,23,NEID
3980,2459575.609753,-43001.0,12.5,-19,64,NEID
3980,2459551.827333,-43084.9,8.2,-22,31,NEID
3980,2459597.690973,-43100.3,13.5,-9,59,NEID
4214,2459985.582789,-68.5,3.5,-21,68,PFS
4214,2460044.586887,-36.3,3.0,-77,62,PFS
4214,2460046.589722,0.0,2.7,67,85,PFS
4214,2460073.486354,-78.8,3.0,41,63,PFS
4214,2460064.485602,22.6,2.4,-31,43,PFS
4214,2459510.817960,51599.0,48.0,,,CHIRON
4214,2459511.860780,51707.0,57.0,,,CHIRON
4214,2459513.827520,51682.0,30.0,,,CHIRON
4214,2459515.818550,51659.0,24.0,,,CHIRON
4214,2459554.795460,51695.0,25.0,,,CHIRON
4214,2459559.754440,51598.0,25.0,,,CHIRON
4214,2459560.744360,51609.0,32.0,,,CHIRON
4214,2459562.675090,51659.0,33.0,,,CHIRON
4214,2459564.730920,51665.0,33.0,,,CHIRON
4214,2459605.640240,51571.0,26.0,,,CHIRON
4214,2459608.625750,51580.0,33.0,,,CHIRON
4214,2459610.620290,51696.0,31.0,,,CHIRON
4214,2459612.624630,51566.0,28.0,,,CHIRON
4214,2459614.657850,51637.0,30.0,,,CHIRON
4214,2459616.676220,51589.0,28.0,,,CHIRON
4214,2459618.595960,51631.0,35.0,,,CHIRON
4214,2459518.016290,-52.0,37.2,,,TRES
4214,2459526.986417,16.6,37.2,,,TRES
4214,2459983.672025,5.6,3.3,14,67,PFS
4487,2459789.937086,101.9,7.6,83,124,HIRES
4487,2459792.882151,83.2,8.0,48,105,HIRES
4487,2459776.874612,93.7,7.5,71,110,HIRES
4487,2459780.062718,-70.6,7.5,68,70,HIRES
4487,2459822.939387,-115.8,8.2,-171,64,HIRES
4487,2459776.064195,-90.0,8.2,9,71,HIRES
4734,2459832.104656,5.4,5.9,-5,46,HIRES
4734,2459823.126826,-8.6,5.9,2,37,HIRES
4734,2459834.093584,25.0,5.8,18,36,HIRES
4734,2459891.040132,-8.5,6.1,-38,34,HIRES
4734,2459896.975059,-3.9,6.0,-33,80,HIRES
4734,2459890.014551,2.3,5.9,-31,36,HIRES
4734,2459944.906634,-6.4,6.0,-58,39,HIRES
4734,2459907.903397,-15399.9,12.6,145,69,NEID
4734,2459936.832838,-15458.0,6.3,-32,16,NEID
4734,2459954.797245,-15395.6,11.1,34,222,NEID
4734,2459935.810336,-15458.1,8.2,1,31,NEID
4734,2459952.736089,-15394.7,9.2,45,144,NEID
4734,2460027.715276,-15440.3,13.2,55,61,NEID
4734,2459970.833390,-15428.3,12.0,-10,50,NEID
4734,2459953.907693,-15424.3,8.0,28,24,NEID
4734,2459933.822542,-15426.4,7.3,-7,21,NEID
4734,2460340.867040,-15503.8,8.0,-21,24,NEID
4734,2460327.882889,-15492.9,7.6,-14,30,NEID
4734,2460309.936417,-15498.6,9.1,-23,36,NEID
4734,2460292.973273,-15489.6,9.7,-11,36,NEID
4734,2459586.783254,0.0,36.7,,,TRES
4734,2459652.701983,-180.2,35.4,,,TRES
4734,2459935.927103,1.9,36.7,,,TRES
4734,2460037.681388,-15450.9,7.7,-23,30,NEID
4734,2459871.058853,11.1,6.0,20,37,HIRES
4734,2459896.076218,12.3,5.9,-43,52,HIRES
4734,2459943.912378,-21.6,5.9,-8,34,HIRES
4734,2459835.081583,7.6,6.0,78,87,HIRES
4734,2460066.734229,-47.9,6.0,80,38,HIRES
4794,2459969.610680,6076.0,49.0,244,177,CHIRON
4794,2459965.627590,6041.0,54.0,7,149,CHIRON
4794,2459967.613380,5783.0,65.0,-195,137,CHIRON
4794,2460002.577780,5900.0,65.0,23,157,CHIRON
4794,2459985.612080,5884.0,83.0,429,248,CHIRON
4794,2459988.614010,5809.0,69.0,79,240,CHIRON
4794,2460017.559320,5803.0,68.0,-41,282,CHIRON
4794,2459963.619170,5929.0,48.0,67,226,CHIRON
4794,2460014.578520,5922.0,67.0,-176,173,CHIRON
4794,2460044.551330,5996.0,86.0,453,198,CHIRON
4794,2460060.533740,5835.0,83.0,151,157,CHIRON
4794,2459592.824259,-60.7,50.5,,,TRES
4794,2459601.828488,-51.4,50.5,,,TRES
4794,2460000.583270,5972.0,82.0,-259,213,CHIRON
4961,2459675.641580,25940.0,46.0,,,CHIRON
4961,2460043.743472,-218.3,2.8,-50,50,PFS
4961,2460045.751285,121.9,2.8,81,132,PFS
4961,2459984.861007,-145.0,3.0,38,58,PFS
4961,2459988.861782,25.6,3.1,-22,132,PFS
4961,2460072.590683,-143.2,3.0,-67,62,PFS
4961,2460047.708646,141.8,2.8,17,108,PFS
4961,2460067.648727,0.0,2.9,-81,61,PFS
5181,2459740.851667,9.5,6.7,-23,47,HIRES
5181,2459741.914071,99.0,6.4,24,46,HIRES
5181,2459744.867634,22.0,6.5,-14,50,HIRES
5181,2459738.944248,-20.4,6.3,51,48,HIRES
5181,2459740.015739,-97.2,6.6,-26,46,HIRES
5181,2459658.007463,-206.8,38.7,,,TRES
5181,2459663.993316,-51.4,38.7,,,TRES
5181,2459789.772196,-114.5,7.7,-136,108,HIRES
5181,2459745.872150,101.3,6.6,159,65,HIRES
5210,2459781.065020,27.0,5.6,-55,34,HIRES
5210,2459776.833947,1.7,5.8,-16,37,HIRES
5210,2459757.120619,4.3,6.4,58,58,HIRES
5210,2459702.962189,-48.0,35.1,,,TRES
5210,2459760.125574,-36.1,5.8,45,32,HIRES
5210,2459786.023166,11.0,5.7,2,34,HIRES
5210,2459766.080723,16.0,5.6,-9,47,HIRES
5210,2459691.962452,-82.6,35.1,,,TRES
5210,2459776.018312,20.0,5.6,-52,52,HIRES
5210,2459768.977731,-31.2,5.7,-12,32,HIRES
5210,2459770.085550,-23.4,5.6,-7,32,HIRES
5322,2459828.907137,22.3,5.7,-29,53,HIRES
5322,2459829.943490,-45.3,5.8,-22,40,HIRES
5322,2459827.078743,50.5,5.6,-17,40,HIRES
5322,2459823.946401,-14.6,5.6,56,39,HIRES
5322,2459832.067965,6.5,5.7,87,40,HIRES
5322,2459835.021456,-30.3,5.9,-97,103,HIRES
5322,2459759.956456,-126.7,34.5,,,TRES
5322,2459767.943907,-49.3,34.5,,,TRES
5340,2459937.876825,26365.1,25.2,137,91,NEID
5340,2459936.646718,26218.8,19.4,-16,53,NEID
5340,2460011.677981,26274.8,22.3,-151,122,NEID
5340,2459933.885736,26353.2,21.6,1,67,NEID
5340,2459644.691401,-186.7,68.8,,,TRES
5340,2459804.946223,115.7,38.2,,,TRES
5340,2459818.928948,29.6,47.0,,,TRES
5340,2459819.973159,17.9,37.6,,,TRES
5340,2459820.945112,-18.5,27.5,,,TRES
5340,2459821.958672,-128.5,26.9,,,TRES
5340,2459823.959278,-20.7,44.9,,,TRES
5340,2459824.926317,55.1,29.8,,,TRES
5340,2459828.950508,-53.3,31.3,,,TRES
5340,2459829.983362,-7.5,27.1,,,TRES
5340,2459833.894103,100.2,32.3,,,TRES
5340,2459839.961794,-30.3,34.9,,,TRES
5340,2459983.759870,26363.7,26.4,71,132,NEID
5386,2459775.941266,65.1,5.3,-17,29,HIRES
5386,2459747.819813,8.0,5.5,26,42,HIRES
5386,2459740.792431,-0.6,5.4,75,32,HIRES
5386,2459771.861633,41.0,5.4,17,30,HIRES
5386,2459745.836071,-41.8,5.4,,,HIRES
5386,2459744.819161,-39.9,5.5,8,50,HIRES
5386,2459741.794909,-47.8,5.4,-61,36,HIRES
5386,2459665.792503,-149.7,46.2,,,TRES
5386,2459674.873705,-48.0,45.9,,,TRES
5386,2460096.748877,-17491.2,7.6,,,NEID
5386,2460066.917453,-17452.2,6.4,,,NEID
5386,2460058.946715,-17398.9,6.7,,,NEID
5386,2460050.984611,-17385.7,5.8,,,NEID
5386,2460032.015503,-17469.3,6.6,,,NEID
5592,2459891.061777,-117.6,6.5,43,53,HIRES
5592,2459898.083167,72.1,6.6,26,86,HIRES
5592,2459871.086390,16.3,6.8,-107,107,HIRES
5592,2459895.975866,-64.4,6.2,185,110,HIRES
5592,2459953.926646,-99.0,6.9,-220,109,HIRES
5592,2459944.934699,95.7,6.9,-129,114,HIRES
5592,2459855.950743,236.1,42.2,,,TRES
5592,2459864.981170,-57.6,42.2,,,TRES
5592,2459890.075620,108.3,6.6,42,59,HIRES

